Searching for broadband pulsed beacons from 1883 stars using neural networks

The search for extraterrestrial intelligence at radio frequencies has largely been focused on continuous-wave narrowband signals. We demonstrate that broadband pulsed beacons are energetically efficient compared to narrowband beacons over longer operational timescales. Here, we report the first extensive survey searching for such broadband pulsed beacons towards 1883 stars as a part of the Breakthrough Listen's search for advanced intelligent life. We conducted 233 hours of deep observations across 4 to 8 GHz using the Robert C. Byrd Green Bank Telescope and searched for three different classes of signals with artificial (or negative) dispersion. We report a detailed search -- leveraging a convolutional neural network classifier on high-performance GPUs -- deployed for the very first time in a large-scale search for signals from extraterrestrial intelligence. Due to the absence of any signal-of-interest from our survey, we place a constraint on the existence of broadband pulsed beacons in our solar neighborhood: $\lesssim$1 in 1000 stars have transmitter power-densities $\gtrsim$10$^5$ W/Hz repeating $\leq$500 seconds at these frequencies.

==> Combined_Table_for_paper.csv <==
,Name,RA(hour),Dec(deg),SpectralType,Distance(pc),Number_of_times_source_was_observed,Rmax(seconds),PSD_ET(W)
0,HIP102126,20.695497,32.774028,*,540.5409999999999,1,501,80526.70312419377
1,HIP103039,20.875889,-16.974806,*,5.48998,3,1801,8.306616529858777
2,HIP106811,21.633353,27.723917,*,13.1458,2,1101,47.62737859212874
3,HIP110920,22.472092,-4.834805599999999,*,74.184,1,501,1516.7120280626702
4,HIP110951,22.479397,18.932,*,22.553,1,501,140.18168538898644
5,HIP112135,22.714442000000002,-4.9983333,*,40.2414,1,501,446.301966263262
6,HIP112422,22.771842000000003,33.320778000000004,*,66.1813,1,501,1207.1277251530908
7,HIP11491,2.47,23.706472,*,139.86,1,501,5391.004385829918
8,HIP11509,2.4730972,22.878222,*,108.46,1,501,3242.0658942442396
9,HIP120148,20.050228,20.097167000000002,*,27.4198,1,501,207.21023476919282
10,HIP12790,2.7398778,36.8875,*,53.8793,1,501,800.0673116530147
11,HIP1423,0.29674444,-6.18825,*,262.467,1,501,18985.937720161375
12,HIP14276,3.0671111,78.700556,*,78.1861,1,501,1684.774337068365
13,HIP24192,5.1939194,-12.241861,*,58.2411,1,501,934.8496615662787
14,HIP27397,5.8047972,-11.135528,*,27.4574,1,501,207.77890753038767
15,HIP28753,6.071894400000001,64.748667,*,94.697,1,501,2471.468496255874
16,HIP29944,6.3042583,62.192889,*,78.5546,1,501,1700.6928286288805
17,HIP35191,7.2721667000000005,27.142971999999997,*,12.3381,2,1101,41.954563700324066
18,HIP4137,0.88212778,-8.9249722,*,70.4722,1,501,1368.7316075479475
19,HIP42200,8.604816699999999,43.617472,*,282.486,1,501,21992.595953320062
20,HIP43223,8.804933300000002,18.748417,*,171.233,2,901,8080.859735232104
21,HIP43510,8.8623167,18.125110999999997,*,18.031,1,501,89.60294090431127
22,HIP43595,8.8790611,22.558944,*,142.653,1,501,5608.470708150925
23,HIP50324,10.276742,13.441667,*,120.19200000000001,1,501,3981.3811979553006
24,HIP52554,10.744681,9.5768889,*,61.5385,1,501,1043.7018411227793
25,HIP59406,12.186636,-19.960139,*,12.7975,4,1701,45.13702319444007
26,HIP59559,12.214428,-7.0384444,*,40.5022,1,501,452.10557777096096
27,HIP64980,13.3179,-0.0935,*,121.359,1,501,4059.0706991645784
28,HIP68689,14.0604,-10.603972,*,43.3839,1,501,518.7281517369004
29,HIP70395,14.402372,-5.4331111,*,104.932,1,501,3034.5796317833974
30,HIP71497,14.621781,4.3490833,*,61.7284,1,501,1050.1532427031307
31,HIP72844,14.889642000000002,-7.874277799999999,*,69.3001,1,501,1323.580499269009
32,HIP7500,1.6109333000000001,21.563111,*,32.5203,1,501,291.46856578540036
33,HIP89003,18.165319,48.401889000000004,*,72.4113,1,501,1445.091432409174
34,HIP89734,18.312614,82.35991700000001,*,58.9971,1,501,959.2768551840975
35,GJ699,17.963222000000002,4.739167,M3.5V,1.83,3,1701,0.9229641168873011
36,GJ820A,21.116528,38.763889,K5.0V,3.49,1,501,3.356862026366572
37,GJ820B,21.116919,38.755833,K7.0V,3.49,1,501,3.356862026366572
38,GJ280,7.654806,5.2202779999999995,F5IV,3.5,1,501,3.376126618253587
39,GJ15A,0.307528,44.024722,M1.5V,3.57,1,501,3.5125221336310313
40,GJ15B,0.30825,44.028889,M3.5V,3.57,3,1801,3.5125221336310313
41,GJ273,7.456972,5.209167,M3.5V,3.75,3,1701,3.8756555566686584
42,GJ473AB,12.554278,9.021944,M5.0V,4.38,3,1701,5.287262326140744
43,GJ1245AC,19.898556,44.4125,M5.5V,4.54,2,1101,5.680601747330256
44,GJ1245B,19.898833,44.412778,M6V,4.54,3,1801,5.680601747330256
45,GJ876,22.88825,-14.266389000000002,M3.5V,4.66,2,1001,5.984866546232457
46,GJ380,10.188833,49.451667,K7.0V,4.86,3,1801,6.509613083469586
47,GJ873,22.780167000000002,44.331666999999996,M3.5V,5.04,3,1701,7.000736155610638
48,HIP88601,18.090892,2.5024444,K0V,5.08595,3,1701,7.128970374771317
49,GJ702A,18.090944,2.495556,K0.0V,5.1,1,501,7.168412517614351
50,GJ702B,18.090944,2.495556,K5V,5.1,2,1101,7.168412517614351
51,GJ768,19.846528,8.87,A7IV,5.11,3,1701,7.196551499469346
52,HIP97649,19.8463,8.867388900000002,A7IV-V,5.14297,2,1101,7.289716174003725
53,HIP53020,10.847928,6.810111099999999,M4:,5.63507,2,1101,8.75147523107979
54,HIP26857,5.7022417,12.493167,M5,5.78771,3,1701,9.232007776885919
55,HIP37766,7.74455,3.5535556000000006,M4.5Ve,5.93155,1,501,9.696589907346375
56,HIP71253,14.571394,-12.521,M4,6.11583,3,1701,10.308451862395783
57,HIP45343,9.240075,52.688,M0V,6.1885,3,1801,10.554883105522464
58,HIP120005,9.240608300000002,52.687971999999995,K2,6.27038,3,1601,10.83603400300534
59,HIP103096,20.888831,62.156278,M2V,7.04473,3,1701,13.677645483098226
60,HIP51317,10.482194,0.84277778,M2,7.23118,3,1701,14.411227753264372
61,HIP83945,17.158686,43.682028,M3,7.25479,2,1101,14.505487486400954
62,HIP3765,0.80625833,5.2833889,K2V,7.46046,1,501,15.339593457550704
63,HIP7981,1.7083194,20.270139,K1V,7.4677,3,1801,15.369380506886529
64,HIP12781,2.7374861,25.52425,M3.5Ve,7.55173,2,1101,15.717213242208821
65,HIP65859,13.499756,10.379778,M1V,7.6266,3,1701,16.030407983409752
66,HIP88574,18.085347,-3.0305,M2V,7.79545,3,1701,16.7480796637915
67,HIP101180,20.508728,65.448861,M3,7.96052,1,501,17.464876259154096
68,HIP22449,4.830594400000001,6.96125,F6V,8.02568,2,1101,17.751960236873465
69,HIP89937,18.35065,72.733694,F7Vvar,8.05737,3,1801,17.892426907449156
70,HIP61317,12.562525,41.356778000000006,G0V,8.371,2,1101,19.312447723922116
71,HIP64924,13.306935999999999,-18.308611,G5V,8.52515,2,1101,20.03026502697999
72,HIP57802,11.852091999999999,35.271389,M1V,8.55286,2,1101,20.160688699970652
73,HIP93873,19.118294,20.888889000000002,M2,8.62738,3,1801,20.513534303107328
74,HIP27913,5.9064111,20.276417000000002,G0V,8.663260000000001,2,1101,20.684514628938267
75,HIP109388,22.161022,-4.6406944,M3,8.774239999999999,2,1001,21.217863743500327
76,HIP93899,19.120417,20.877833,M2,8.86368,3,1701,21.652635973015677
77,HIP60559,12.414397,-18.236667,M4,8.887310000000001,5,2901,21.76823892876294
78,HIP17378,3.7208222,-9.7651944,K0IV,9.04323,1,501,22.53874813565446
79,HIP15457,3.32265,3.3699722000000003,G5Vvar,9.159189999999999,3,1801,23.120476145102135
80,HIP23932,5.1429833,-18.168639000000002,M5,9.31966,2,1001,23.937719560458348
81,HIP29277,6.172119400000001,82.11,M3,9.39585,2,1101,24.33071026412012
82,HIP21932,4.7153806,18.960889,M2,9.41974,3,1701,24.454594665926276
83,HIP9724,2.0844556,-17.614222,M3,9.43931,3,1701,24.556311603191464
84,HIP81300,16.605883,-2.3238333,K2V,9.778039999999999,2,1101,26.35034200908198
85,HIP72944,14.908075,16.101360999999997,M2Ve,9.81258,1,501,26.53683097948804
86,HIP31635,6.619797200000001,17.564,M1:,9.84349,1,501,26.70427835017805
87,HIP85665,17.506307999999997,5.549111099999999,M1V...,9.98303,3,1801,27.466757282539223
88,HIP2552,0.54078056,67.236222,M2.5Ve,10.1276,3,1701,28.268041325589376
89,HIP68469,14.017686,-2.6563333,K5,10.1771,2,1101,28.54504428789222
90,HIP108782,22.036261,1.4009167,M0,10.3114,2,1101,29.303392756487266
91,HIP65026,13.329328,47.778083,K0,10.3724,2,1101,29.65112327016438
92,HIP13402,2.875525,-12.76925,K1V,10.380999999999998,1,501,29.70031253652924
93,HIP48714,9.93585,62.789889,M2,10.4822,2,1101,30.282206793837755
94,HIP14632,3.1508,49.6135,G0V,10.5341,2,1101,30.58281875327203
95,HIP79755,16.27875,67.238639,M0Vvar,10.6621,1,501,31.330558756807193
96,HIP86400,17.654728,3.5554722,K3V,10.7112,1,501,31.619783677799113
97,HIP10644,2.2840056,34.224833000000004,G0V,10.845999999999998,1,501,32.42065894244239
98,HIP66459,13.624594,35.717917,M9,10.9027,3,1401,32.76051811750384
99,HIP88972,18.160458,38.458917,K2V,11.0975,2,1101,33.94164952722471
100,HIP3093,0.65613611,21.251361,K0V,11.1074,3,1601,34.00223474225018
101,HIP93101,18.966735999999997,5.9110833,M2V,11.1086,3,1801,34.009582075698454
102,HIP47080,9.594452800000001,35.810778000000006,G8IV-V,11.1794,2,1101,34.444479658783244
103,HIP64797,13.280742000000002,17.017806,K2V,11.2271,2,1101,34.73904051895708
104,HIP12777,2.7365806,49.228667,F7V,11.2322,3,1801,34.77060866155647
105,HIP8051,1.7223417,4.3235278,M2V:,11.2537,1,501,34.90384766390715
106,HIP67927,13.911422,18.398583,G0IV,11.3417,1,501,35.45185370164818
107,HIP91699,18.699789000000003,31.830471999999997,M4,11.3456,2,701,35.476239111441046
108,HIP47513,9.6863222,13.209917,M2,11.3559,2,1101,35.54068191354474
109,HIP109555,22.191636,18.42575,M2,11.439,3,1701,36.062743035573355
110,HIP36627,7.5326417,36.230444,M4,11.4745,1,501,36.28692590438895
111,HIP428,0.086155556,45.786944,M2,11.4969,3,1801,36.42873958210059
112,HIP72848,14.890011,19.152278,K2V,11.5354,1,501,36.67312803130219
113,HIP77257,15.774097,7.35325,G0Vvar,11.7536,2,1101,38.0736445142156
114,HIP109176,22.116797000000002,25.345056,F5V,11.7564,2,1101,38.09178685405449
115,HIP107556,21.783969,-16.126556,A5mF2,11.8231,3,1701,38.52524090185807
116,HIP61941,12.694444,-1.4495278,F0V+...,11.8301,3,1701,38.570873015073424
117,HIP54646,11.184658,30.4465,K8V,11.9261,2,1101,39.19941000774129
118,HIP49969,10.201219,-2.6832778,M0,12.3107,1,501,41.768428298512525
119,HIP171,0.036013889,27.0845,G3V,12.4023,2,1101,42.39231191385196
120,HIP51007,10.419792,-10.229,M0,12.4891,1,501,42.987770670714475
121,HIP43587,8.8767028,28.331389,G8V,12.5313,3,1801,43.27876822354229
122,HIP24813,5.318911099999999,40.100667,G0V,12.6454,2,1101,44.070479966734005
123,HIP46580,9.4986444,5.6548611,K3V,12.6791,3,1801,44.30568868632025
124,HIP91430,18.645744,-14.489167000000002,M1V:,12.7356,3,1701,44.70143426606054
125,HIP85235,17.416917,67.306694,K0V,12.7975,3,1701,45.13702319444007
126,HIP111313,22.550531,9.3776389,M0V:,12.809000000000001,3,1801,45.21818107540976
127,HIP58576,12.012325,-10.444833000000001,K0IV,12.9066,1,501,45.90989913862948
128,HIP76832,15.687417000000002,75.994639,M4,13.0599,3,1701,47.006978910709535
129,HIP36915,7.5894417,54.84969399999999,M0,13.1044,3,1801,47.3278656487234
130,HIP65011,13.325922,35.112056,M0,13.1648,2,1101,47.76515250421382
131,HIP90790,18.521957999999998,-18.908333,K1V,13.2083,3,1701,48.081331543710974
132,HIP22263,4.7933917,-16.934860999999998,G3V,13.3156,3,1801,48.86569931580092
133,HIP61094,12.521161,8.8118611,M0:,13.4084,3,1701,49.54918917693138
134,HIP71181,14.558069,52.908193999999995,K3V,13.4228,2,1101,49.6556733900484
135,HIP46853,9.5478694,51.678611,F6IV,13.4862,2,1101,50.125859130474126
136,HIP21818,4.6886111,20.902139000000002,K3V,13.4898,3,1701,50.152623849654084
137,HIP60910,12.482766999999999,8.426138900000002,M:,13.5556,8,4301,50.64308198194459
138,HIP28368,5.9938167,58.593639,M1,13.5906,1,501,50.90493629167154
139,HIP103441,20.956908,22.36325,M3,13.6537,3,1801,51.378728212117316
140,HIP544,0.11014722,29.021944,K0V,13.7024,3,1701,51.745897021462966
141,HIP66077,13.545678,16.811389000000002,M4Ve,13.7627,3,1701,52.2023343282005
142,HIP103800,21.032994,-6.3176667,M3,13.8179,2,1001,52.6219246138306
143,HIP109638,22.209967000000002,8.554861099999998,M3,13.8947,2,1001,53.20849634712153
144,HIP42220,8.607516699999998,67.294944,M2,13.8966,1,501,53.223049098191176
145,HIP116215,23.546997,-16.845111,K5/M0V,13.947000000000001,6,3401,53.60980643394983
146,HIP12097,2.5980972,20.220222,M2,13.9665,4,2301,53.75982034839824
147,HIP12843,2.7516611,-18.572639000000002,F5/F6V,13.9743,2,1101,53.81988460090431
148,HIP17420,3.7319861000000003,-19.111278,K2V,14.0509,2,1001,54.41152814176668
149,HIP53721,10.991172,40.430111,G0V,14.0766,2,1101,54.61075454481906
150,HIP52600,10.755975,38.511417,M2,14.1103,3,1701,54.87254864373931
151,HIP65714,13.472497,-2.3591111000000002,M4+...,14.1603,3,1701,55.26212058322502
152,HIP47741,9.7322194,26.96925,M:,14.1663,3,1701,55.308961818293405
153,HIP37349,7.6664694,-3.5968332999999997,K2V,14.1965,3,1701,55.54503066745715
154,HIP112909,22.864772,31.754333000000003,M3.5Ve,14.2248,2,1101,55.76670377610913
155,HIP13375,2.8684528,34.39175,K6:,14.247,3,1801,55.940904732930434
156,HIP42438,8.653261099999998,65.02069399999999,G1.5Vb,14.2714,1,501,56.13268221832963
157,HIP70865,14.491760999999999,15.529472,M3,14.2735,1,501,56.1492029949077
158,HIP61901,12.685114,15.377583,K2,14.298,3,1701,56.342124998254555
159,HIP64241,13.166542000000002,17.529111,F5V,14.3246,3,1601,56.551957788326426
160,HIP102422,20.754797,61.836806,K0IV,14.341,1,501,56.68152273535392
161,HIP78775,16.082561,39.156389000000004,G8V,14.3658,3,1801,56.877731815500944
162,HIP96285,19.577647,4.58175,K5,14.4739,1,501,57.73694131442238
163,HIP74190,15.159982999999999,3.1656389,M:,14.4949,3,1401,57.90460246318615
164,HIP44722,9.1126472,-8.807333300000002,M0,14.5222,1,501,58.122925362848235
165,HIP66675,13.668710999999998,-4.1872777999999995,M0V,14.5349,2,1101,58.22462950156191
166,HIP70497,14.420005999999999,51.851721999999995,F7V,14.5709,2,1101,58.5134078836452
167,HIP17609,3.7721917,26.215971999999997,K5,14.573,3,1701,58.53027534019658
168,HIP30630,6.4362,18.757306,K0,14.6628,3,1801,59.253834350826565
169,HIP103388,20.946282999999998,-10.445806,M4,14.7689,3,1801,60.11445818497899
170,HIP104092,21.088805999999998,7.0706667,K5,14.8412,1,501,60.70447013617349
171,HIP37288,7.656422200000001,2.18425,M0,14.8655,3,1701,60.90341985118039
172,HIP49081,10.01695,31.924721999999996,G1V,14.8943,2,1101,61.139633578894376
173,HIP105199,21.309606,62.585443999999995,A7IV-V,14.9611,2,1101,61.68927821486654
174,HIP93017,18.950408,32.901610999999995,G0V,14.979000000000001,3,1401,61.83698107831804
175,HIP1368,0.28498333,40.948083000000004,M0,14.9903,2,1101,61.93031460578766
176,HIP28103,5.9400889,-14.168028,F1V,15.0444,2,1001,62.378134312125795
177,HIP62145,12.737472,51.75975,K3V,15.0602,3,1801,62.509225224288386
178,HIP59514,12.205731,54.485528,M2,15.3163,3,1801,64.65325073507884
179,HIP113357,22.957735999999997,20.768694,G5V,15.360999999999999,1,501,65.03117719018455
180,HIP95501,19.424931,3.1145833,F0IV,15.3728,1,501,65.13112675451673
181,HIP18280,3.9098528,-6.8273056,M0V,15.4083,3,1801,65.43228525510806
182,HIP14669,3.1586528,45.733667,M2,15.425,2,1101,65.57419725389488
183,HIP28954,6.1112639,15.542360999999998,K0,15.4536,2,1101,65.81758923863612
184,HIP3909,0.83547778,-10.643778,F7IV-V,15.4583,3,1801,65.85763035663861
185,HIP91128,18.588335999999998,45.743167,M2,15.4775,3,1801,66.02132905169738
186,HIP42762,8.7144722,9.554583300000001,M5,15.4895,5,2801,66.12374392156264
187,HIP95319,19.392767000000003,33.221583,G8V,15.4943,2,1101,66.16473209406797
188,HIP27435,5.809694400000001,-4.0940833,G4V,15.5642,1,501,66.76306142119081
189,HIP92573,18.864256,16.584444,M2,15.5933,1,501,67.01294529503977
190,HIP76779,15.676242000000002,-18.04925,K5V,15.7332,2,1001,68.22079313568388
191,HIP18512,3.9580028,-1.1591111,K4V,15.7704,2,1101,68.54378067055296
192,HIP70536,14.429485999999999,23.623194,M2,15.7853,1,501,68.6733632809237
193,HIP98906,20.084267,54.436417000000006,M3,15.8153,2,1001,68.9346391016897
194,HIP80093,16.347986,40.961166999999996,M0,15.9084,2,1101,69.74862363448582
195,HIP12929,2.7714222,11.77575,K5,15.915999999999999,2,1101,69.81528227530373
196,HIP60303,12.364983,42.135139,M0V,15.9898,3,1701,70.46422839158642
197,HIP65352,13.394207999999999,2.7228333,G5,16.0231,3,1701,70.75802845747396
198,HIP110526,22.391367000000002,32.459944,M0...,16.0823,3,1701,71.28184888321739
199,HIP35821,7.3875,46.088,M2,16.2127,3,1801,72.44248349476022
200,HIP1463,0.30460833,10.202861,M0,16.2153,1,501,72.46572028564508
201,HIP91608,18.6826,-13.377972,M,16.2259,2,1101,72.56049345689321
202,HIP112447,22.778178,12.174083,F7V,16.2496,1,501,72.7726160021821
203,HIP2120,0.44803889,70.142778,M0,16.2893,3,1701,73.12863732649411
204,HIP4927,1.0538167,20.097722,M,16.3319,1,501,73.51163150199103
205,HIP108752,22.030225,16.467083,M2,16.4096,2,1101,74.21276743990774
206,HIP91009,18.565444,51.719916999999995,K7Vvar,16.4204,3,1701,74.31048604874645
207,HIP43534,8.866725,66.13125,K5,16.4935,1,501,74.97358655520598
208,HIP70956,14.513464,-8.64575,K7V,16.5207,2,1101,75.22107351420105
209,HIP71395,14.600122,9.747138900000001,K0,16.57,3,1701,75.67068304719464
210,HIP68682,14.058972,10.787528,G8V,16.6003,1,501,75.94767979191246
211,HIP11452,2.462725,4.431555599999999,K7V:,16.6058,2,1101,75.99801399514028
212,HIP19076,4.0889306,22.009222,G5V,16.7252,2,1101,77.0948338605912
213,HIP65355,13.394678,2.7247778,G5,16.7898,1,501,77.69153158151003
214,HIP35136,7.263919400000001,47.240417,G0V,16.8606,3,1801,78.34813951536846
215,HIP24819,5.3200694,-3.0741389,K3V,16.8663,3,1801,78.40112219484554
216,HIP92311,18.814478,17.439972,M0,17.0648,1,501,80.25739194541536
217,HIP43726,8.9050528,-5.4345278,G3V,17.094,2,1101,80.53228773894075
218,HIP89560,18.275306,45.557028,M0,17.1028,1,501,80.61522520794512
219,HIP17414,3.7312417,16.672806,M2,17.2147,2,1101,81.67357289793148
220,HIP3206,0.68027778,40.188806,K2V,17.2712,1,501,82.21057087502211
221,HIP74537,15.231010999999999,-1.3501667,K0V,17.301,2,1101,82.49451044361093
222,HIP92283,18.808097,10.7465,K0,17.304000000000002,3,1801,82.52312208319253
223,HIP62207,12.749911,39.278583000000005,G0V,17.3702,2,1101,83.15574814120362
224,HIP32010,6.687661099999999,23.958389,K2,17.5223,2,1101,84.61841000650729
225,HIP45617,9.2981722,28.56175,K3V,17.5285,3,1701,84.678302481691
226,HIP36357,7.483794400000001,31.993416999999997,K2V,17.55,3,1701,84.88615826437962
227,HIP72237,14.773153,16.498944,K5V,17.584,3,1701,85.21538049365265
228,HIP104239,21.119486,-13.922806,K1V,17.646,3,1701,85.81736729587197
229,HIP47690,9.723786099999998,42.693556,K5V,17.7841,3,1301,87.16586028857472
230,HIP64792,13.279642,9.4236944,G0Vs,17.9501,3,1801,88.8006985343814
231,HIP30756,6.4627611,20.783222,G0,18.0115,3,1701,89.40923977362161
232,HIP96085,19.535156,-11.274972,K2V,18.018,2,1101,89.47378352880122
233,HIP29525,6.2201278,10.627861,G8V,18.1159,3,1701,90.44872864355611
234,HIP79248,16.173392,43.818360999999996,K0V,18.1455,3,1701,90.74454277429504
235,HIP61174,12.534578,-16.195860999999997,F2V,18.2083,2,1101,91.3737476722929
236,HIP8903,1.9106528000000003,20.808305999999998,A5V...,18.2682,3,1701,91.97592253165487
237,HIP44295,9.021541699999998,15.266528,M0V:p...,18.3251,3,1801,92.54977001302852
238,HIP107350,21.741997,14.772222,G0V,18.3925,3,1701,93.23182096623823
239,HIP45383,9.2482556,4.442888900000001,K0,18.4332,3,1801,93.64489515386576
240,HIP36366,7.4851694,31.784083000000003,F0V...,18.498,1,501,94.30445022302418
241,HIP65343,13.392528,29.236889,K5,18.5288,3,1701,94.61875395233987
242,HIP12709,2.7224028,19.429278,K5,18.5563,1,501,94.89982414126979
243,HIP4151,0.88452222,61.12355600000001,F8V,18.5701,2,1101,95.0410273491443
244,HIP63942,13.104286,20.729,M0,18.5943,1,501,95.2888980125086
245,HIP75312,15.386731,30.28825,G2V,18.622,1,501,95.573013952708
246,HIP33428,6.951286099999999,30.757028000000002,M0,18.6324,2,1101,95.67979484605213
247,HIP33955,7.045288900000001,-6.798472200000001,K5V,18.7021,1,501,96.39697085799288
248,HIP90656,18.497864,-1.8176389,K3V,18.7617,2,1001,97.01234709726596
249,HIP111685,22.624969,39.381833,M2,18.8893,3,1701,98.33641368710869
250,HIP11565,2.4836972,-19.979611,K4V,18.9036,2,1101,98.48535970376953
251,HIP89962,18.355256,-2.8971111,K0III-IV,18.9358,3,1701,98.82116129552394
252,HIP76315,15.588844,60.087389,K5,19.073,3,1801,100.25837353529217
253,HIP44897,9.1475556,33.8825,F9V,19.1388,3,1801,100.95133012160474
254,HIP18859,4.0435167000000005,-0.26830556,F5V,19.2308,2,1101,101.92420667393455
255,HIP89825,18.330789000000003,-1.9386111000000001,K7V,19.3013,3,1801,102.67288357327647
256,HIP116384,23.583356,1.6053333,M0,19.305,2,1001,102.71225149989935
257,HIP97675,19.850417,10.416056,F8V,19.3911,1,501,103.63048468776277
258,HIP115445,23.384619,-10.764889,K2V,19.4666,2,1101,104.43903431263671
259,HIP73457,15.012061,-11.133972,K7V,19.5084,2,1101,104.888032970658
260,HIP72146,14.756756,13.846860999999999,K0,19.5312,2,1101,105.13334725850716
261,HIP70857,14.489603,80.810167,G5,19.5925,2,1101,105.79431921221664
262,HIP29800,6.2740472,12.271722,F5IV-V,19.6078,2,1101,105.9596156364603
263,HIP36704,7.5501722000000004,37.029833,G5,19.685,3,1701,106.7956284142968
264,HIP73996,15.121653,24.869583,F5V,19.7239,3,1801,107.21812825687059
265,HIP66252,13.578717000000001,-8.341805599999999,K7V,19.7863,1,501,107.89760790795152
266,HIP75718,15.469325,-9.347194400000001,K2V,19.8649,3,1801,108.75654531862776
267,HIP99711,20.2333,-0.86752778,K0,19.8926,2,1101,109.06006123752559
268,HIP36439,7.49885,49.672667,F6V,19.9005,3,1701,109.14670104966024
269,HIP25119,5.3770722,2.6035277999999997,K3V,19.9045,2,1101,109.19058242763235
270,HIP94346,19.203089000000002,57.671,G8V,20.0,2,1101,110.24086916746407
271,HIP43790,8.9187778,1.5490556,M1,20.0321,3,1801,110.59502634072663
272,HIP110778,22.442819,-16.742139,G3V,20.0803,2,1101,111.12788045449398
273,HIP81375,16.618992000000002,0.25416667,K0,20.1491,3,1701,111.89068738629271
274,HIP96183,19.557103,21.840833,G5V,20.1572,1,501,111.9806662675774
275,HIP21765,4.6748139,-9.195833300000002,M0V...,20.1694,1,501,112.11625827033177
276,HIP9884,2.119525,23.462778,K2III,20.2102,1,501,112.57030945479649
277,HIP518,0.10431667,58.436693999999996,G5V,20.284000000000002,2,1001,113.39393882067901
278,HIP107346,21.741669,41.597361,K0,20.2963,2,1101,113.53150225262858
279,HIP108156,21.912469,32.329139,K0,20.3211,3,1701,113.80911949634657
280,HIP71311,14.582864,33.746139,K8,20.3625,2,1001,114.27331652281973
281,HIP1803,0.38098611,-12.209583,G3V,20.3874,3,1701,114.55296247137656
282,HIP45038,9.1732028,67.13425,F7IV-V,20.4625,2,1001,115.39846239376017
283,HIP99452,20.185092,16.187028,K1V,20.4792,2,1101,115.58689887252599
284,HIP57959,11.887831,-7.373111099999999,M4,20.5634,1,501,116.53932125682186
285,HIP19255,4.1261722,38.075083,G5,20.5804,2,1101,116.7320897084181
286,HIP44072,8.977158300000001,20.547167,M0,20.6058,3,1801,117.02040526626035
287,HIP97223,19.759903,30.010471999999996,K5V,20.6228,1,501,117.21357102594907
288,HIP102851,20.836261,29.38425,K5V,20.6697,2,1001,117.747307223763
289,HIP18267,3.90775,16.616444,G0,20.6782,3,1801,117.84416957799081
290,HIP79796,16.284807999999998,55.27025,M1.5Ve,20.6782,2,1001,117.84416957799081
291,HIP1532,0.31821667,-9.964111099999998,K7V,20.7598,3,1801,118.77607444984933
292,HIP3418,0.72583333,33.845444,K8,20.7641,2,1101,118.82528398124198
293,HIP75722,15.470044,-9.357,K2V,20.8073,3,1801,119.32023364624087
294,HIP54651,11.186461,-10.952333,K5V,20.8986,2,1101,120.369657453621
295,HIP104887,21.246485999999997,38.044333,F1IV,20.9205,2,1101,120.62206447638712
296,HIP63366,12.983903,-9.8345556,K0V,21.0084,2,1101,121.63781015022415
297,HIP112870,22.857253,13.9695,K0,21.0261,2,1101,121.84286110203878
298,HIP29650,6.2474833,19.156889000000003,F6V,21.1282,3,1701,123.0290401848488
299,HIP44955,9.158566699999998,32.820833,M2,21.1685,3,1701,123.49881980066853
300,HIP50564,10.328975,19.471444,F6IV,21.1685,3,1801,123.49881980066853
301,HIP83988,17.169564,54.494639,K0,21.2134,3,1701,124.02327621425425
302,HIP60475,12.398203,12.580667,K5,21.2269,1,501,124.18118083939507
303,HIP49868,10.182786,75.140722,M0,21.2495,1,501,124.44574973130848
304,HIP59378,12.182466999999999,41.057221999999996,M2V,21.254,3,1701,124.49846298761342
305,HIP109378,22.158282999999997,-7.5475556,G0,21.2902,1,501,124.92291790514952
306,HIP14633,3.1511139,76.042333,M0,21.3174,3,1801,125.24232062743502
307,HIP65530,13.433435999999999,63.26075,G6V,21.3402,2,1101,125.51036944876913
308,HIP110640,22.412681,22.551306,M0,21.395,3,1801,126.15579913487933
309,HIP96901,19.697806,50.517917,G5V,21.4133,3,1601,126.37170364201019
310,HIP109926,22.264978,54.672722,K1V,21.45,1,501,126.80524876530784
311,HIP27288,5.7825972000000005,-14.821944,A2Vann,21.5193,3,1701,127.62592933400926
312,HIP3876,0.8294,70.449,K0,21.5193,1,501,127.62592933400926
313,HIP112190,22.722607999999997,-6.400111099999999,K0,21.5239,3,1801,127.68049821147635
314,HIP12444,2.6701389,-9.4526944,F6V,21.5424,2,1101,127.90007777987834
315,HIP77622,15.846914000000002,4.4775833,A2m,21.5564,3,1701,128.06637150090097
316,HIP96895,19.696969,50.525444,G2V,21.6216,3,1701,128.84224828147376
317,HIP12530,2.6871861,-0.69536111,F7IV,21.6263,3,1701,128.89826859298034
318,HIP4845,1.0392,-10.423417,K7V,21.6357,1,501,129.01034574430554
319,HIP75829,15.4901,80.45,G5,21.7155,2,1101,129.9637710008123
320,HIP54745,11.209036,35.814444,G0V,21.7202,3,1801,130.02003457533286
321,HIP90265,18.418006,24.635667,K5,21.7817,1,501,130.7573714925474
322,HIP17496,3.7474833,11.919694,K8V:,21.8007,3,1801,130.9855881712266
323,HIP75253,15.376869000000001,-10.660639,K2V,21.8198,3,1701,131.21520654877713
324,HIP3998,0.85603333,18.739889,K2,21.8771,2,1101,131.90526819057322
325,HIP63894,13.094819000000001,49.471583,K0,21.8866,2,1101,132.01985121331535
326,HIP66492,13.630953,48.138417,M0...,21.901,3,1801,132.1936298042946
327,HIP61053,12.513922,53.076167000000005,F9V,21.9394,2,1101,132.65759816915693
328,HIP47201,9.6198444,22.694582999999998,M0V:,21.9732,3,1701,133.0666595588305
329,HIP70950,14.512589000000002,35.453278000000005,K3V,21.9974,2,1101,133.3599246671203
330,HIP3535,0.75136667,1.7869167000000001,K2V,22.0119,2,1101,133.53579601839542
331,HIP75809,15.486657999999998,80.44833299999999,G8IV-V+...,22.0653,1,501,134.18448704833094
332,HIP3979,0.85296944,-5.039,G0,22.0897,3,1701,134.48141586859435
333,HIP101382,20.547711,41.897389000000004,G9V,22.2272,2,1101,136.16081803493452
334,HIP10542,2.262825,-18.237861,K3V,22.241999999999997,2,1101,136.34220399552416
335,HIP76375,15.599142,39.831,K3V,22.2568,3,1301,136.52371069191386
336,HIP69414,14.212592,-3.3193056000000003,G0,22.2767,2,1101,136.76795392633056
337,HIP12493,2.6785306,1.1981111,M0,22.3015,2,1101,137.07264297619363
338,HIP49544,10.115806,2.9646667,M0,22.3364,1,501,137.5019933241786
339,HIP85653,17.504522,47.402028,G5,22.3364,2,1101,137.5019933241786
340,HIP21988,4.7265,27.688056,K5III,22.3514,3,1701,137.68673414592294
341,HIP13081,2.8024917,27.068944000000002,K1V,22.3664,3,1801,137.87159898864508
342,HIP13258,2.843525,15.710889000000002,K5,22.4165,3,1701,138.48994644257996
343,HIP102870,20.842444,52.898528000000006,K5,22.4366,3,1701,138.73841484020497
344,HIP109527,22.186636,36.256944,K0,22.4366,2,1101,138.73841484020497
345,HIP66249,13.578264,-0.59594444,A3V,22.4467,3,1801,138.86335118378332
346,HIP77070,15.737778,6.4255278,K2III,22.4517,2,1101,138.92522166678617
347,HIP59000,12.097408,-18.874472,K5V,22.5175,3,1801,139.7407211544106
348,HIP59750,12.252928,-10.309944,F5V,22.553,5,2901,140.18168538898644
349,HIP76602,15.644430999999999,-8.794666699999999,F6IV-V,22.6193,3,1701,141.00709281055558
350,HIP97051,19.723675,10.089278,M0,22.6347,1,501,141.1991631618478
351,HIP111888,22.664072,4.1158611,K2,22.6757,2,1101,141.71115659437618
352,HIP89474,18.259036,45.209583,G2V,22.686,3,1801,141.83992496017518
353,HIP103256,20.918481,13.175861,K3V,22.7066,3,1701,142.0976371235804
354,HIP50384,10.287444,23.106444,F8Vw,22.7221,2,1101,142.29170097428988
355,HIP54677,11.192416999999999,-14.989944,K4V,22.7273,3,1701,142.3568359319587
356,HIP27922,5.9083611,-19.704278,G6V,22.7998,3,1701,143.26652008924336
357,HIP50125,10.232583,52.508582999999994,K5,22.8311,3,1801,143.66014811276028
358,HIP14286,3.0690972000000003,61.707528,G4V,22.8624,3,1801,144.0543161456628
359,HIP10416,2.2371056,-3.6346667,K2,22.8676,2,1001,144.11985323997416
360,HIP72875,14.895025,23.345167,K3V,22.9043,3,1801,144.58281768809337
361,HIP76267,15.578107999999999,26.714917,A0V,22.9095,3,1701,144.6484748788076
362,HIP8486,1.823175,-10.703306,G0,23.0044,3,1801,145.84933668942801
363,HIP53580,10.960875,69.59647199999999,M0,23.0256,4,2101,146.11827921144027
364,HIP1692,0.3537,-8.2811667,K2,23.0309,2,1101,146.18555355026854
365,HIP87768,17.929147,18.5005,K5,23.0415,3,1701,146.32014867791526
366,HIP8275,1.7774167,12.411944,K5,23.0574,3,1701,146.5221574943609
367,HIP69357,14.1962,-12.611333,K1V,23.0681,2,1101,146.65817897624936
368,HIP29432,6.200125,6.7836944,G4V,23.116,3,1701,147.26787117150397
369,HIP101150,20.502992000000003,26.843110999999997,M2,23.1267,3,1701,147.4042382695414
370,HIP106400,21.550169,62.001971999999995,K,23.1481,3,1801,147.67716178777283
371,HIP46733,9.525436099999999,63.061806000000004,F0IV,23.1481,3,1801,147.67716178777283
372,HIP6917,1.4846138999999998,21.723611,K2V,23.1696,3,1801,147.95161485121162
373,HIP49366,10.077158,-11.729639,K0,23.1803,2,1001,148.08829807596547
374,HIP9829,2.1084,24.334360999999998,G2V,23.1803,2,1101,148.08829807596547
375,HIP63257,12.962269000000001,-14.463556,K4V,23.1857,2,1101,148.15730235585298
376,HIP88175,18.008032999999998,-3.6901667000000002,F3V,23.1965,1,501,148.29535913498427
377,HIP28267,5.9726361,-4.6501667,G0,23.2019,1,501,148.364411634228
378,HIP108092,21.899639,41.779889000000004,M2,23.218000000000004,2,1101,148.57038578166538
379,HIP61946,12.695667,55.72469399999999,K3V,23.2234,1,501,148.6395022757336
380,HIP52369,10.703661,-13.787306,G2/G3V,23.4028,2,1101,150.94484287280184
381,HIP93185,18.980825,30.180166999999997,G0,23.4302,3,1801,151.29850225066366
382,HIP1499,0.31156111,-8.052638900000002,G0V,23.4357,3,1701,151.3695421419805
383,HIP90959,18.554964000000002,22.315389,K4V,23.4357,3,1701,151.3695421419805
384,HIP114456,23.180597,45.512972,K0,23.4467,1,501,151.51167194640857
385,HIP116416,23.590483,31.162,G5,23.4577,1,501,151.65386844656248
386,HIP78913,16.108175,38.633556,K3V,23.4907,2,1101,152.08085812137926
387,HIP89348,18.231489,64.397194,F5V,23.4962,3,1701,152.15208142594219
388,HIP71743,14.675325,-16.209139,G6V,23.5682,2,1101,153.0859970912543
389,HIP85582,17.488944,29.392611,K2,23.5849,2,1101,153.30302188814582
390,HIP7576,1.6264916999999999,-6.7601944000000005,G5,23.6128,2,1001,153.6659391922275
391,HIP8497,1.8264417000000002,-10.686194,F3III,23.6128,3,1701,153.6659391922275
392,HIP42333,8.630686099999998,-6.807,G0,23.6295,2,1001,153.8833745371399
393,HIP102766,20.821206,32.285444,K2,23.6798,2,1101,154.5392133948667
394,HIP85810,17.533656,34.271,G5V,23.6967,1,501,154.75987781610195
395,HIP61100,12.521892,55.118832999999995,K2V,23.7361,3,1801,155.27493757635804
396,HIP66781,13.687060999999998,56.727,K0IV-V,23.7417,1,501,155.34821349149226
397,HIP49669,10.139572,11.967194000000001,B7V,23.7586,1,501,155.5694545331057
398,HIP64048,13.126432999999999,34.401666999999996,K3III,23.8663,2,1101,156.98307367523188
399,HIP91605,18.681894,31.535110999999997,K3V,23.8777,3,1801,157.1330788668715
400,HIP102101,20.691128,57.429306000000004,M0,23.9578,1,501,158.18908264305782
401,HIP65378,13.398728,54.925417,A2V,23.9636,2,1101,158.2656846464798
402,HIP108028,21.884822,20.930778,K0,23.9751,3,1801,158.41762276017909
403,HIP109980,22.275331,68.33980600000001,K5,23.9866,1,501,158.56963377065316
404,HIP34222,7.095077799999999,27.471056,M0V,24.0211,1,501,159.02610418272369
405,HIP4454,0.95090278,69.044028,K4V,24.1255,3,1801,160.41141989393427
406,HIP43557,8.8711944,8.0635,G0,24.1429,5,2801,160.64288993499983
407,HIP45839,9.3457028,-5.7536944000000005,K2,24.1546,3,1701,160.79862741757432
408,HIP33537,6.969922200000001,22.475639,G5V,24.2424,1,501,161.96973176982326
409,HIP93871,19.117286,7.617722200000001,K5V,24.2777,2,1101,162.44177201797842
410,HIP112915,22.866847,57.71744399999999,K5III,24.2895,3,1801,162.59971768303882
411,HIP81813,16.710839,68.101139,K1V,24.3013,3,1701,162.7577400977923
412,HIP63762,13.068947,87.115,K0,24.3191,1,501,162.99625810220184
413,HIP24874,5.3331861,-15.840139,K3V,24.3368,2,1101,163.23360929244785
414,HIP59280,12.160417,40.252167,K0V,24.3487,3,1501,163.39328146456447
415,HIP99316,20.159527999999998,16.805332999999997,K0...,24.3487,2,1101,163.39328146456447
416,HIP5799,1.2399917,-7.9235,F5V,24.3843,3,1701,163.87142224122977
417,HIP90376,18.441314000000002,79.422389,K5,24.4021,3,1701,164.1107545949398
418,HIP114570,23.209144000000002,49.405972,F0V,24.4978,1,501,165.40049571409963
419,HIP9269,1.9851278,33.210528000000004,G5,24.5459,2,1101,166.05064178295103
420,HIP34567,7.1598527999999995,25.729083,G8V,24.5821,1,501,166.54078194750258
421,HIP51933,10.60895,-12.2285,F7V,24.5881,3,1701,166.62209043127967
422,HIP60093,12.323478,28.382167,M2V,24.6427,1,501,167.36290953509666
423,HIP29548,6.2264056,63.394639,M0,24.7647,3,1701,169.02415752448456
424,HIP36827,7.573947200000001,-6.8965833,K2V,24.8016,3,1701,169.52823292587712
425,HIP65477,13.420394,54.988,A5V,24.8818,2,1101,170.62639973631568
426,HIP24786,5.3139556,-18.130194,G0V,24.9314,2,1001,171.30733959385327
427,HIP60866,12.475414,-18.296861,K4V,24.9439,2,901,171.4791613570404
428,HIP59774,12.257069,57.032610999999996,A3Vvar,24.9688,3,1701,171.82168696658871
429,HIP10723,2.3003417,1.7568888999999999,G0.5IV,24.975,1,501,171.90702760937236
430,HIP60994,12.501369,-13.393056,G1/G2V,24.9813,3,1701,171.9937664178075
431,HIP32423,6.7681583,32.555444,K3V,24.9875,3,1401,172.07914977892796
432,HIP23941,5.1454639,-4.45625,F2V,25.0063,3,1801,172.3381836972822
433,HIP106231,21.517119,23.335722,K8,25.0564,3,1801,173.0294328812812
434,HIP65327,13.389767,57.906167,M0V,25.1004,3,1801,173.63765909621364
435,HIP112245,22.734932999999998,64.571389,G8V,25.113000000000003,1,501,173.8120295152991
436,HIP12706,2.7217,3.2361667,A3V,25.1383,3,1701,174.1624185123403
437,HIP76233,15.572460999999999,-5.6951111,F7V,25.1383,3,1701,174.1624185123403
438,HIP51254,10.469564,6.7343333,K0,25.1572,3,1701,174.4244017901041
439,HIP34950,7.2314917,25.011582999999998,K1V,25.1762,2,1101,174.68796968390137
440,HIP83451,17.055297,59.584778,K4V...,25.1826,1,501,174.77679525001705
441,HIP66704,13.673153,50.519278,F7.7V,25.226999999999997,2,1101,175.3936442411577
442,HIP61099,12.521753,20.218222,K0,25.2398,6,3401,175.57167636583296
443,HIP52470,10.726142,48.213694,G5,25.2781,2,1101,176.10492125316526
444,HIP57866,11.868978,18.755917,K2,25.3293,3,1801,176.81903373474037
445,HIP94650,19.259706,11.555139,K0,25.3614,2,1101,177.26748572758362
446,HIP88771,18.122506,9.563666699999999,A4IVs,25.3807,2,1101,177.5373891448398
447,HIP102226,20.713725,20.845472,K0,25.3936,1,501,177.71790539040848
448,HIP75266,15.378544,1.4195,K3V,25.413,1,501,177.9895521319655
449,HIP90979,18.558056,-11.635472,K7V,25.4194,1,501,178.0792130592914
450,HIP42418,8.650083300000002,6.9561667,K0,25.4582,3,1801,178.62326577127138
451,HIP897,0.18457222,-5.784,M2,25.5167,1,501,179.44512017372358
452,HIP111170,22.521728,-6.554888900000001,F7V,25.5232,3,1801,179.53655377146967
453,HIP93747,19.090169,13.863722000000001,A0Vn,25.5232,2,1101,179.53655377146967
454,HIP9716,2.0831417,-15.678,K0V,25.5363,3,1801,179.7208984013103
455,HIP61329,12.566680999999999,-14.638582999999999,K3/K4V,25.5689,2,1101,180.18005975716895
456,HIP15797,3.3926083,43.958110999999995,K2,25.5754,2,1101,180.27168037854955
457,HIP400,0.082244445,23.269639,G9V,25.6016,3,1701,180.64121807952017
458,HIP81348,16.613567,31.097889000000002,K5,25.6148,3,1801,180.82754071442395
459,HIP36121,7.4407027999999995,-15.770082999999998,K4V,25.6937,3,1801,181.94324463406159
460,HIP29761,6.2674167,70.782667,G5,25.7136,3,1801,182.22518710938078
461,HIP103650,21.000881,70.668806,K2,25.7268,1,501,182.41232464478944
462,HIP109857,22.250467,57.043471999999994,F0IV,25.7334,2,1101,182.50592942818568
463,HIP11783,2.5348,-15.244333,F5V,25.8198,1,501,183.73351565668037
464,HIP43233,8.8072306,6.4694167,M0,25.8198,4,2301,183.73351565668037
465,HIP59816,12.266256,5.6403333,K8,25.8264,5,2601,183.82745876930412
466,HIP12828,2.7489917,10.114222,F1III-IV,25.8331,3,1701,183.92284982133177
467,HIP63467,13.004853,-2.7048056000000003,K7V,25.8331,2,1101,183.92284982133177
468,HIP43667,8.8965,35.222861,M0V:,25.8598,3,1701,184.30323605890302
469,HIP3203,0.67985556,-7.232388900000001,G0...,25.8732,1,501,184.4942896035385
470,HIP24332,5.2215417,37.337639,F8,25.974,1,501,185.93464106229712
471,HIP42940,8.75295,41.673417,K3V,25.9943,1,501,186.22538936327578
472,HIP6706,1.4375778000000001,19.172333,F2V:var,26.0756,3,1701,187.39209132082712
473,HIP11759,2.5284777999999997,-15.273167,K2V,26.1097,2,1001,187.88253054956456
474,HIP22288,4.8003028,-10.933389,K7V,26.1097,3,1701,187.88253054956456
475,HIP71075,14.534656,38.307889,A7IIIvar,26.1165,3,1701,187.9804073981469
476,HIP68634,14.049139000000002,14.975333,G5,26.1233,3,1701,188.07830973441818
477,HIP49127,10.027069000000001,-15.424860999999998,K3V,26.1506,1,501,188.47161538607344
478,HIP43852,8.932138900000002,36.196222,G5,26.1712,3,1801,188.76866742255638
479,HIP101262,20.525547,33.775833,K5,26.1917,3,1801,189.06450966747298
480,HIP24454,5.246663900000001,0.66305556,K2III,26.2192,2,1101,189.4617350104001
481,HIP116106,23.525389,-4.086944399999999,F8V,26.2398,3,1401,189.7595659868164
482,HIP38117,7.811025,53.649861,K4V,26.2674,2,1001,190.15896830303933
483,HIP77409,15.802697,74.414861,K5,26.3505,3,1801,191.36405189247336
484,HIP104383,21.145975,-4.4268611,M1,26.3783,3,1701,191.76804627005333
485,HIP72044,14.736664000000001,22.185028,M0,26.3783,3,1801,191.76804627005333
486,HIP97650,19.846332999999998,-10.763583,F0V,26.4131,1,501,192.27436624444266
487,HIP6342,1.3581,24.330556,M2,26.4201,1,501,192.37629285749838
488,HIP13665,2.9324277999999997,61.52105600000001,F4V,26.469,1,501,193.08907641571193
489,HIP5938,1.2733667,-12.097,K0V,26.5182,3,1701,193.8075630785902
490,HIP105406,21.3504,40.345583000000005,F8V,26.5675,3,1801,194.528848418146
491,HIP112496,22.787069,18.384278,G0,26.6099,3,1801,195.15025463452895
492,HIP27918,5.907925,2.1438056,K3V,26.616999999999997,3,1701,195.25440772454272
493,HIP82020,16.754942,56.781693999999995,F2V,26.7308,3,1701,196.92758290507174
494,HIP110750,22.43705,-19.188360999999997,K3/K4V,26.7594,3,1801,197.34920454407754
495,HIP37494,7.695886099999999,49.222194,K4,26.7738,3,1701,197.56166021798094
496,HIP11000,2.3622889,-6.8796667000000005,K0,26.7809,2,1101,197.66645473897995
497,HIP89087,18.1823,49.971667,K7,26.7809,3,1701,197.66645473897995
498,HIP8543,1.8355278000000002,29.464722,K1V,26.7881,2,1101,197.77275361514776
499,HIP50782,10.369297,11.311028,G5,26.8097,3,1701,198.09182169025078
500,HIP80008,16.332010999999998,39.708583000000004,F3IV-V,26.8168,2,1101,198.1967567077255
501,HIP112935,22.873269,9.8355556,F7IV,26.8456,2,1101,198.6226935601936
502,HIP90035,18.371436,1.7071111,K7V,26.8601,3,1701,198.83731397065634
503,HIP90626,18.492167000000002,9.0619167,K2,26.8673,1,501,198.94392716559025
504,HIP80331,16.399864,61.51408299999999,G8III,26.8962,3,1801,199.3721482171356
505,HIP60965,12.497772,-16.515082999999997,B9.5V,26.9469,3,1701,200.12449947771907
506,HIP83608,17.088939,54.469861,F5,26.9687,3,1801,200.44843126972896
507,HIP41130,8.391866699999998,21.849944,M0,27.0197,3,1701,201.2072766077014
508,HIP12390,2.6593694,-11.871583,F5V,27.0343,2,1001,201.4247786455836
509,HIP112918,22.867344,23.413611,K8,27.1518,3,1701,203.17950095656718
510,HIP23875,5.1308417,-5.08625,A3IIIvar,27.2405,2,1101,204.50917037598003
511,HIP81919,16.732311,43.4755,K5,27.3299,3,1801,205.85372141702345
512,HIP95730,19.470953,12.536,K2,27.5255,3,1701,208.81085452756813
513,HIP60759,12.453792,27.025278000000004,K2V,27.533,3,1701,208.9246613443504
514,HIP19205,4.1168111000000005,29.001278000000003,F1V,27.5786,1,501,209.6172741224643
515,HIP107975,21.874989000000003,28.793694,F6IVwvar,27.6625,2,1101,210.8946153100759
516,HIP108036,21.888217,-13.551806,F3IV,27.6625,3,1801,210.8946153100759
517,HIP49197,10.041272,44.578722,K0,27.7316,3,1701,211.94954665206285
518,HIP95492,19.423853,24.914306,F7V,27.7393,1,501,212.0672634864808
519,HIP5369,1.1445556000000001,17.244028,K6,27.7855,3,1801,212.77425079200714
520,HIP36399,7.490447200000001,-7.551472200000001,F8V,27.8164,2,1001,213.24776252977188
521,HIP73165,14.953072,-4.3460833,F0V,27.9096,1,501,214.67914739309958
522,HIP49593,10.123814,35.244694,A7V,27.9486,3,1701,215.27953840361724
523,HIP30112,6.3370222,2.2591389,K7V,27.9799,1,501,215.76199710842621
524,HIP114703,23.235356,-8.9311944,G3V,28.0191,2,1001,216.36698819481208
525,HIP916,0.18913611,58.349861,K7,28.0191,2,1101,216.36698819481208
526,HIP99572,20.207156,-12.617028,F5V,28.0505,2,1101,216.85220936768502
527,HIP114430,23.174267,43.54475,F5IV,28.2566,1,501,220.05054318041027
528,HIP59496,12.201417,58.926389,K5,28.3768,2,1101,221.9266594100028
529,HIP14576,3.1361472000000004,40.955639,B8V,28.4576,3,1701,223.19228508823426
530,HIP92270,18.804553,23.514778,F8V,28.6944,1,501,226.92217289179231
531,HIP48833,9.961427800000001,41.055694,F6Vs,28.8934,2,1101,230.0805661316998
532,HIP76219,15.569589,-10.063972,K1IV,28.9519,2,1001,231.013190118528
533,HIP79512,16.224933,44.465416999999995,M0,29.0867,1,501,233.16939218254953
534,HIP3419,0.72645278,-17.986694,K0III,29.3772,2,1101,237.85015415590496
535,HIP102805,20.82715,12.544889,F5V,29.576999999999998,3,1801,241.09648569931667
536,HIP109427,22.16995,6.1977778,A2V,29.6121,2,1101,241.6690595238325
537,HIP79822,16.291806,75.754694,F5V,29.8329,2,1101,245.2864637179808
538,HIP11029,2.3670667,-10.777333,F0V,29.8686,1,501,245.873866631597
539,HIP65420,13.409206,-5.1639167,F3V,30.0933,3,1701,249.5871756773918
540,HIP10306,2.2133277999999996,21.210972,F5V,30.1296,2,1001,250.18966718160232
541,HIP101027,20.481006,-17.813667000000002,F3V,30.2663,2,1101,252.4650716639465
542,HIP54002,11.047289,-9.3302222,K3V,30.553,1,501,257.2707173491334
543,HIP80597,16.455669,0.92486111,K7V,30.5623,1,501,257.42736198728414
544,HIP36152,7.447347200000001,21.535722,F6V,30.8356,3,1701,262.0519791458513
545,HIP65982,13.5279,-2.3180556,G9V,30.9119,1,501,263.35043310249745
546,HIP116495,23.606486,2.1020833,F6Vbwvar,30.9885,2,1101,264.6572202739288
547,HIP3092,0.65544444,30.861221999999998,K3III...,31.0655,1,501,265.9740910012775
548,HIP102532,20.777644,16.124778,K1IV,31.1139,1,501,266.80351104441513
549,HIP108917,22.0631,64.62775,Am,31.1818,2,1101,267.969274620664
550,HIP46493,9.4825139,38.065971999999995,K5,31.2989,1,501,269.98571515453364
551,HIP75458,15.415494,58.966028,K2III,31.3283,3,1801,270.4931648112057
552,HIP111169,22.521494,50.282444,A1V,31.3873,3,1701,271.51295359372364
553,HIP91237,18.610858,6.6721667,F3V,31.7158,3,1701,277.22601255421495
554,HIP70952,14.512861,63.18575,F4IV,31.736,2,1001,277.57925912411804
555,HIP108947,22.072153,20.265889,K0,31.8674,1,501,279.882600635313
556,HIP112,0.023794443999999998,-16.947833,M1.5V:,31.8979,1,501,280.4186032200357
557,HIP75676,15.461219,42.881972,G5,32.1543,1,501,284.9448133182923
558,HIP109474,22.177472,70.13252800000001,F2V,32.6691,3,1801,294.14195722074044
559,HIP45621,9.298713900000001,-3.3870833,K0,32.7869,1,501,296.26704752558095
560,HIP115752,23.451283,-1.2868056,M0,33.0033,2,1001,300.1907954629903
561,HIP103581,20.987347,-10.713694,K0,33.2557,1,501,304.79990325534555
562,HIP107788,21.835732999999998,17.285944,F2III-IV,33.4336,3,1701,308.06965473004215
563,HIP184,0.039319444,11.006333,K0,33.6134,1,501,311.39205287004654
564,HIP59504,12.203308,77.616194,A5m,33.67,3,1801,312.44161221030726
565,HIP21436,4.6038722000000005,21.536639,G5,33.6814,1,501,312.6532212012631
566,HIP103150,20.899261,-2.7650278,K4:,33.8066,1,501,314.9819210998942
567,HIP7535,1.6183222,12.1415,F0V,33.8066,1,501,314.9819210998942
568,HIP51884,10.600592,-11.912666999999999,K0,33.8295,1,501,315.4087921252195
569,HIP96229,19.568119,7.3793055999999995,K3III,33.8983,3,1701,316.6930080298931
570,HIP58684,12.035294,43.045472,A7m,33.9213,2,1101,317.12290629980214
571,HIP9094,1.9527278000000001,-10.241833,G5,33.9789,2,1101,318.2008005971109
572,HIP87585,17.892119,56.872443999999994,K2III,34.1763,1,501,321.90870716509113
573,HIP105769,21.422053,46.714222,F0V,34.3171,3,1801,324.56657889086995
574,HIP81833,16.714928,38.922472,G8III-IV,34.3525,3,1801,325.23654127133017
575,HIP52316,10.690075,-1.7411944,K1IV,34.3879,1,501,325.90719439902847
576,HIP14668,3.1582306,44.857889,K0III,34.4234,1,501,326.5804357039767
577,HIP35643,7.354872200000001,45.228167,A7s,34.4947,3,1701,327.934706343464
578,HIP29063,6.131188900000001,8.2202778,K2V,34.5781,1,501,329.52235993184655
579,HIP115142,23.323294,-5.1243056,F3IV,34.8189,3,1401,334.1278920616105
580,HIP79359,16.196703,43.167111,K5,34.9406,2,1101,336.46768041404584
581,HIP75695,15.463847,29.1055,F0p,34.965,1,501,336.93777411436986
582,HIP1086,0.22526111,41.035722,F0IV,35.0018,3,1701,337.64738859209757
583,HIP6537,1.4004028,-8.18275,K0III,35.1124,2,1001,339.78458161359083
584,HIP17027,3.6503138999999996,-5.6256944,K1V,35.1617,1,501,340.73940896032417
585,HIP49841,10.1765,-12.353833,K0III,35.1617,1,501,340.73940896032417
586,HIP12153,2.6104861,12.447833000000001,F7V,35.2113,1,501,341.7013985653784
587,HIP104521,21.172353,10.131944,F0p,35.2361,3,1701,342.1829018869869
588,HIP112724,22.828031,66.200722,K0III,35.3732,3,1801,344.85087837627
589,HIP31703,6.632011099999999,73.695639,F2,35.5619,2,1101,348.53993841054347
590,HIP52469,10.725867,46.204028,F5III,35.6506,1,501,350.28079297139004
591,HIP76568,15.637817000000002,46.798,F2V,35.7398,3,1701,352.03583413479566
592,HIP112748,22.833361,24.601694000000002,M2III,35.7782,3,1401,352.792717956983
593,HIP18975,4.0656972,8.1971944,F2V,35.9712,3,1701,356.60915603228585
594,HIP108506,21.981942,-4.3725,K2V,36.0101,3,1701,357.3808621169076
595,HIP10670,2.2885667,33.847333,A1Vnn,36.062,1,501,358.4117636172451
596,HIP5364,1.1431278,-10.181917,K2III,36.062,3,1801,358.4117636172451
597,HIP31568,6.607294400000001,27.278610999999998,G0,36.075,1,501,358.6702180985671
598,HIP66194,13.568214000000001,37.63775,K8,36.1664,1,501,360.4899817534294
599,HIP11862,2.5512306000000002,7.828638900000001,M2V:,36.2188,1,501,361.5353365179641
600,HIP45493,9.2698,54.021722,A5V,36.2976,3,1701,363.11020789804854
601,HIP6748,1.4476556,-13.056528,F0V,36.2976,3,1801,363.11020789804854
602,HIP54056,11.061375,32.887333,K8,36.523,1,501,367.63387671276496
603,HIP15411,3.3114083,-18.559639,F3V,36.5898,3,1301,368.9798998221824
604,HIP15197,3.2638972,-8.8198333,A5m,36.7918,1,501,373.0651737614566
605,HIP48754,9.94405,-8.8348611,G5,36.7918,1,501,373.0651737614566
606,HIP14864,3.1991222,61.52,K5III,36.8596,1,501,374.441411104019
607,HIP61212,12.543358,-13.858972,F3IV/V,36.9549,2,1101,376.3801406113228
608,HIP9911,2.1262277999999997,-0.61658333,G2V,36.9822,1,501,376.93643886526974
609,HIP45075,9.181925,63.513778,Am,37.3274,1,501,384.0060959366227
610,HIP45688,9.314075,36.802889,A1V,37.3832,1,501,385.15504046308587
611,HIP37629,7.7218583,28.884083,K1III,37.4813,3,1801,387.1791199946713
612,HIP75761,15.477303,1.8421667000000002,A8IV,37.4813,1,501,387.1791199946713
613,HIP89924,18.348997,12.53275,K3,37.594,1,501,389.51098620674236
614,HIP112095,22.704764,-5.7331667,K2,37.679,1,501,391.27434540752137
615,HIP44984,9.162902800000001,11.564528,F2p,37.679,1,501,391.27434540752137
616,HIP194,0.0416,8.485583300000002,F0V,37.6932,2,1101,391.56931834530803
617,HIP94779,19.285031,53.36816700000001,K0III,37.7644,2,1101,393.05001337616187
618,HIP81862,16.720533,58.524443999999995,K0,37.7929,1,501,393.6434904238681
619,HIP106481,21.566353,45.592056,G8III,38.1679,3,1701,401.494101000108
620,HIP109822,22.24395,-15.817667000000002,K0/K1V,38.1825,2,1101,401.8013191077989
621,HIP102490,20.770347,15.907167000000001,K0,38.2409,1,501,403.03136648574593
622,HIP12832,2.7493083,12.445972,A7III-IV,38.2409,1,501,403.03136648574593
623,HIP60704,12.441619000000001,54.556472,K2,38.2555,1,501,403.33917206702847
624,HIP41307,8.427686099999999,-3.9063611000000003,A0V,38.3289,1,501,404.88841317262126
625,HIP47300,9.6393861,40.239778,F0V,38.3877,3,1401,406.13163695816644
626,HIP93805,19.104153,-4.8823333,B9Vn,38.3877,2,1101,406.13163695816644
627,HIP50583,10.332822,19.841860999999998,K0III,38.5208,3,1401,408.9528444853546
628,HIP5806,1.2415056,-5.047055599999999,F8,38.5208,1,501,408.9528444853546
629,HIP29036,6.125838900000001,72.152167,M0,38.5802,1,501,410.21504715152616
630,HIP36046,7.4288,27.798278000000003,G9III+...,38.61,2,1101,410.8490059995974
631,HIP64577,13.236381,-19.931333,G8III/IV,38.625,3,1801,411.1682980069779
632,HIP58817,12.063686,-16.536139000000002,K:,38.7747,2,901,414.3616273748149
633,HIP91217,18.607733,9.1228056,F5III,38.835,3,1801,415.6514083129767
634,HIP4288,0.91611667,23.628444000000002,K1IV,38.9257,2,1101,417.5952016353889
635,HIP64725,13.266272,-19.942833,K1III,38.9408,2,1101,417.91925030201213
636,HIP108110,21.903933,66.731472,K0,39.0625,1,501,420.5355421732485
637,HIP106897,21.650308,20.265444,F2V,39.1083,3,1801,421.5222593123651
638,HIP93408,19.023989,46.935028,A7V,39.1543,2,1101,422.51444907280523
639,HIP90139,18.394935999999998,21.770332999999997,K2III,39.3701,3,1701,427.18468375145284
640,HIP443,0.088930555,-5.7078333,K1III,39.4011,2,1101,427.8576786818385
641,HIP2422,0.51505556,77.0195,K0IV,39.4166,3,1701,428.1943747872975
642,HIP72220,14.770831,1.8929444,A0V,39.4477,3,1701,428.87033865035903
643,HIP45336,9.239386099999999,2.3150277999999997,B9.5V,39.4633,3,1801,429.20960812220716
644,HIP18907,4.052605600000001,5.9893056,A1V,39.6197,3,1701,432.618415976848
645,HIP21256,4.5603083,21.150972,K8,40.032,1,501,441.66930044915307
646,HIP32617,6.805302799999999,-1.3188333,F1V,40.0802,1,501,442.7335128955027
647,HIP11983,2.5763138999999997,5.4476944000000005,K3V,40.3226,1,501,448.10489967613427
648,HIP18253,3.9044056000000005,8.558833300000002,M0V:,40.6339,1,501,455.0505590663256
649,HIP40858,8.336938900000002,-0.90911111,F9V,40.8163,1,501,459.1450472902154
650,HIP93843,19.110467,28.628389000000002,F0III,40.8163,1,501,459.1450472902154
651,HIP9153,1.9654943999999999,23.596083,F0V,40.833,2,1101,459.5208427893201
652,HIP58945,12.086533,12.160444,K5,40.9165,1,501,461.4021261655438
653,HIP116758,23.663067,-14.222056,A7IV,41.0172,2,1101,463.676043515099
654,HIP93326,19.008736,22.265556,K0,41.0172,1,501,463.676043515099
655,HIP50372,10.284981,42.914471999999996,A2IV,41.2031,2,1101,467.8885548666377
656,HIP7830,1.6789056,15.619528,K2,41.3565,1,501,471.37895789746005
657,HIP26624,5.6586528,-3.5647222000000003,A8Vs,41.3907,3,1701,472.1588994352644
658,HIP1119,0.23333333,-10.953694,K0,41.425,1,501,472.9417690449664
659,HIP59126,12.124633,13.03325,K0,41.5282,2,1001,475.3011359249679
660,HIP87861,17.948483,6.173888900000001,K0III,41.5282,1,501,475.3011359249679
661,HIP101093,20.493008,62.994139000000004,A7III,41.5973,1,501,476.884187103132
662,HIP96224,19.567277999999998,12.636333,G5,41.7014,1,501,479.2740423164192
663,HIP2453,0.52011389,69.785444,F8,41.7537,1,501,480.4769635973491
664,HIP4436,0.94586111,38.49925,A5V,41.7885,2,1101,481.27821312974305
665,HIP78678,16.061730999999998,45.289611,M0,41.9463,1,501,484.91984149814505
666,HIP102843,20.834675,44.058972,A4me...,42.2476,3,1701,491.91121326241637
667,HIP70142,14.352485999999999,37.401083,K2III,42.2833,1,501,492.7429125823765
668,HIP9487,2.0341111,2.76375,A2,42.6439,3,1701,501.1831597644556
669,HIP8548,1.8375888999999999,-6.7041944,F8,42.9923,1,501,509.4059303081487
670,HIP23166,4.9837333,-16.376333,F5V,43.1593,1,501,513.3711061909387
671,HIP31167,6.5397583,-5.8687222000000006,F0Vnn+...,43.2339,2,1101,515.1473436528853
672,HIP1473,0.305475,36.785333,A2V,43.2713,3,1701,516.038997841605
673,HIP79981,16.325747,70.3685,F8,43.4028,1,501,519.1802133354987
674,HIP149,0.031911111,26.005582999999998,K3,43.63,1,501,524.6299299577671
675,HIP90459,18.458692000000003,-15.373694,F5V,43.802,1,501,528.7745192171784
676,HIP1148,0.23925833,60.341639,G8III,44.4247,1,501,543.9157625290525
677,HIP64747,13.269739000000001,35.886278000000004,G2V,44.6628,1,501,549.7617624419246
678,HIP60325,12.369111,11.568583,K0,44.7027,4,2101,550.7444725486846
679,HIP110219,22.326219000000002,-16.704167,G0V,44.7227,1,501,551.237389239767
680,HIP107175,21.709156,17.842582999999998,K7,45.1875,1,501,562.7548759671809
681,HIP754,0.15434167,25.282306,G0,45.3104,1,501,565.8201762251953
682,HIP2,0.00025277778999999997,-19.498832999999998,K3V,45.6621,2,1001,574.6380755334891
683,HIP30060,6.3270528,59.010917000000006,A2Vs,45.7038,3,1701,575.688108245286
684,HIP3086,0.65355833,3.1331944,G2V,45.8926,1,501,580.4542069506304
685,HIP108820,22.045825,8.3286111,M0V:,45.977,1,501,582.5911694915384
686,HIP88227,18.017167,11.069306,K0,46.0193,1,501,583.6636597731726
687,HIP11815,2.53975,3.3825833,K7,46.0617,2,901,584.7396752573964
688,HIP61750,12.654811,54.45775,K8,46.1255,1,501,586.3606413875277
689,HIP12155,2.6106806000000002,12.208194,M0V:,46.3822,1,501,592.9052908354371
690,HIP28614,6.0397194,9.6473611,Am...,46.5333,5,2701,596.7746163751782
691,HIP106296,21.529028,22.23575,K0,46.8823,1,501,605.7598106534089
692,HIP26563,5.6480806,-7.212722200000001,A4V,47.081,3,1701,610.9054431477795
693,HIP49363,10.076764,53.891721999999994,F5V,47.2813,1,501,616.1145360685765
694,HIP103045,20.877557999999997,-8.98325,A3m,47.5964,1,501,624.3539285072849
695,HIP8775,1.8809,4.8327778,K7,47.5964,1,501,624.3539285072849
696,HIP15648,3.3573917,43.329639,A3V,47.619,1,501,624.9469880149431
697,HIP5296,1.1294778,-9.7855833,F7IV,47.6872,1,501,626.738369849364
698,HIP77516,15.827019,-3.4301388999999998,A0V,47.7555,3,1701,628.5349477686439
699,HIP24190,5.1935611,-1.8557221999999998,K3IV,47.8011,1,501,629.7358514294542
700,HIP44638,9.096136099999999,55.528971999999996,G0,47.9616,2,901,633.9718329462858
701,HIP77335,15.788119,-0.26986111,F5,48.2625,1,501,641.9515718743709
702,HIP110395,22.360917,-1.3873611000000001,A0V,48.3793,3,1701,645.0625036751042
703,HIP62636,12.834802999999999,-7.632222200000001,F5,48.4496,1,501,646.9385474185692
704,HIP104139,21.099106,-17.232722,A1V,48.5201,3,1701,648.8226641504917
705,HIP12087,2.5965472000000003,6.604277799999999,K7V:,48.5437,1,501,649.453987613417
706,HIP65363,13.395764000000002,19.09125,G0,48.5673,1,501,650.0856180751144
707,HIP42806,8.7214472,21.468583,A1IV,48.5909,3,1801,650.7175555355844
708,HIP64726,13.266460999999998,4.64675,G5,48.5909,1,501,650.7175555355844
709,HIP95044,19.338728,69.915889,K0,48.6618,1,501,652.6178921664368
710,HIP6237,1.3341583000000001,-9.8836111,F2,48.6855,1,501,653.253742486001
711,HIP47701,9.725908300000002,29.974721999999996,A2IV,48.8281,3,1801,657.0861117890056
712,HIP77660,15.854347,-3.0904167,A3Vn,48.852,2,1101,657.7295200516864
713,HIP8753,1.8767194,36.342971999999996,K2,48.8759,1,501,658.3732431678015
714,HIP6022,1.2896389,-5.6325,F8,48.9716,1,501,660.9539834997244
715,HIP43970,8.9541417,15.322722,A5III,49.0436,3,1701,662.8989340508565
716,HIP44001,8.9597667,15.581222,F0IV,49.2611,3,1701,668.791659142722
717,HIP59608,12.223886,10.262361,A2m,49.553999999999995,6,3301,676.7683970663062
718,HIP14862,3.1989556,74.393861,A2Vnn,49.6278,2,1001,678.7856993723424
719,HIP23116,4.9739306,-3.733,F5,49.6771,1,501,680.1349736310609
720,HIP115738,23.448864,1.2558333000000002,A0p,49.7018,4,2401,680.8114829383829
721,HIP42248,8.613366699999998,24.474417000000003,G5,49.8008,2,1001,683.5263730827176
722,HIP36393,7.4890167000000005,28.118416999999997,A4V,50.0,2,1101,689.0054322966504
723,HIP7053,1.5150583,15.565110999999998,K4,50.1253,1,501,692.4630545022402
724,HIP105510,21.369978,25.006583,K2,50.1505,1,501,693.1594874571934
725,HIP88533,18.078661,40.084111,F7V,50.1756,1,501,693.8535047453207
726,HIP27118,5.7505,4.0081944,F0III:n,50.5306,1,501,703.7064756242861
727,HIP111748,22.636585999999998,45.828222,F8,50.6329,1,501,706.558689691258
728,HIP3311,0.70269444,-3.0560278,G5,51.0465,1,501,718.1490287883868
729,HIP110761,22.439325,10.757722,G5,51.2821,1,501,724.7934163393489
730,HIP3890,0.83201667,26.922944,G5,51.2821,1,501,724.7934163393489
731,HIP9714,2.0829082999999997,22.803110999999998,K1,51.3084,1,501,725.5370268715062
732,HIP6308,1.351,25.158639,F5,51.3347,1,501,726.2810186661976
733,HIP88268,18.025342000000002,0.10461111,G5,51.8135,1,501,739.8922818898058
734,HIP115687,23.438897,-14.708639000000002,G6V,52.0562,2,1001,746.839985625259
735,HIP76156,15.554417,41.809583,G5,52.0562,1,501,746.839985625259
736,HIP60620,12.424144,-13.337417000000002,G8V,52.2739,1,501,753.0996448374399
737,HIP91058,18.575156,34.415167,F6p,52.3013,2,701,753.889344411923
738,HIP33678,6.9965917,31.681583000000003,K2,52.4934,1,501,759.4375088064551
739,HIP8522,1.8319694,25.746333,G8V,52.521,1,501,760.236313438901
740,HIP42112,8.584508300000001,11.283833,F8,52.5486,2,1001,761.0355379567693
741,HIP17801,3.8105306000000003,-4.42125,G0,52.6593,1,501,764.2453426681661
742,HIP49882,10.185692,20.6965,sdF2,52.8541,1,501,769.9100725745506
743,HIP3161,0.67044167,7.7885,K7,52.8821,1,501,770.7260241158832
744,HIP109139,22.107281,-13.869528,B8V,52.9101,1,501,771.5424078014228
745,HIP54047,11.059811,38.233861,G5,53.1632,1,501,778.941541292689
746,HIP27878,5.8996528,12.420056,F8,53.6481,2,1001,793.2157493406012
747,HIP102611,20.793981,16.238528,F9Vm,53.6769,1,501,794.0676246330058
748,HIP65892,13.507139000000002,-6.4703056,F2V,54.1419,1,501,807.8851440690951
749,HIP12040,2.5865833,51.188944,F8,54.7345,1,501,825.667038884927
750,HIP5301,1.1301528,-8.23375,G0,55.0055,1,501,833.8633207305285
751,HIP43418,8.843602800000001,17.689472,K0,55.4631,2,901,847.7951294553201
752,HIP110138,22.309889000000002,-14.633056,G6V,55.6174,1,501,852.5188738474801
753,HIP102189,20.705653,45.823917,G2V,55.6793,1,501,854.4175704524821
754,HIP87147,17.805114,7.181527799999999,G5,55.8971,1,501,861.115072539269
755,HIP64780,13.275681,31.53325,K0V,55.9597,1,501,863.0449039079656
756,HIP50414,10.293861,-8.0689167,F2III,55.99100000000001,1,501,864.0106296063925
757,HIP13168,2.822175,-10.550444,G0,56.0224,1,501,864.9799832904829
758,HIP103460,20.961281,-16.031556,A2/A3III,56.8828,1,501,891.752979928146
759,HIP47652,9.715291699999998,32.264806,F2,57.0451,1,501,896.8490014021467
760,HIP62776,12.864436,0.08508333300000001,F8,57.0451,1,501,896.8490014021467
761,HIP115779,23.455819,4.45025,G0,57.3394,2,1001,906.1266961111461
762,HIP61529,12.606092,1.0448610999999999,G0,57.4383,1,501,909.2551981815319
763,HIP51907,10.604825,-10.583333,F0V,57.5705,1,501,913.445498640958
764,HIP58869,12.072147,12.282805999999999,K8,57.7034,1,501,917.6676967308936
765,HIP7427,1.5946972,-5.0774722,F5,57.7034,1,501,917.6676967308936
766,HIP36899,7.5865306,52.813221999999996,K5,57.8035,1,501,920.8542753888662
767,HIP27305,5.7850722,-10.630167,G0,58.3431,1,501,938.1270091687732
768,HIP92325,18.816939,34.540944,F5,58.7544,1,501,951.4006166236198
769,HIP84914,17.353233,32.536,G0,58.8582,1,501,954.7652197307472
770,HIP97016,19.717572,-8.3072778,F5,59.0319,1,501,960.4088660846836
771,HIP7570,1.6254861,23.033,K2,59.0667,1,501,961.5415445157807
772,HIP159,0.034052778,-2.7661667000000003,A3,59.1017,1,501,962.681405889142
773,HIP35509,7.3298917,7.1430833,F8V,59.312,1,501,969.5445617459501
774,HIP9216,1.9749806,-15.42375,G6V,59.3824,1,501,971.8475171385007
775,HIP60946,12.492514,56.332389,G5,59.453,1,501,974.1597585273527
776,HIP9197,1.9732556,25.789917000000003,G2V,59.453,1,501,974.1597585273527
777,HIP49030,10.003675,6.250555599999999,F5,59.5948,1,501,978.8121927561687
778,HIP115819,23.463369,4.8562222,K7V:,59.6303,1,501,979.9786764864074
779,HIP41776,8.5187778,9.1983611,F5,59.8802,3,1501,988.2097211227077
780,HIP90102,18.38775,81.22030600000001,G5,59.952,1,501,990.5809889785716
781,HIP34524,7.1537444,19.04275,G5,60.0601,1,501,994.1564608560706
782,HIP76710,15.664428,8.5268611,F8,60.3136,1,501,1002.5663875631233
783,HIP27820,5.8868306,11.8145,F5,60.4961,2,1001,1008.6428009520345
784,HIP5977,1.2806472,21.052056,F6V,60.4961,1,501,1008.6428009520345
785,HIP43036,8.7688917,7.8051944,G5,60.6796,2,1001,1014.771019474311
786,HIP90943,18.551092,-10.703306,G5,60.7533,1,501,1017.237549984662
787,HIP81656,16.680439,59.03569399999999,G0,60.8273,1,501,1019.717132922974
788,HIP64035,13.123589,11.135222,G0,61.0874,1,501,1028.4564815385859
789,HIP48443,9.877316699999998,35.112028,G0,61.1621,1,501,1030.973290958101
790,HIP64826,13.288858,32.487889,F8,61.236999999999995,1,501,1033.4999269565549
791,HIP98716,20.050325,-9.042583300000002,F8,61.4251,1,501,1039.8588245141007
792,HIP80738,16.483697,64.78644399999999,G0,61.6523,1,501,1047.565539138996
793,HIP60665,12.433247,-14.947722,F6V,61.7665,3,1301,1051.449993835215
794,HIP48132,9.8129972,64.894222,F5,61.9195,1,501,1056.6654777802366
795,HIP89305,18.222607999999997,-0.76305556,K2,61.9579,1,501,1057.9764875958724
796,HIP36855,7.577563900000001,51.545944,G5,62.1504,1,501,1064.5608571486412
797,HIP107527,21.778353,-11.697528,F6V,62.1891,1,501,1065.8870378965328
798,HIP64721,13.265985999999998,-3.1126389,G5,62.3053,1,501,1069.8739676320836
799,HIP102793,20.824897,-8.6521389,G2V,62.5782,1,501,1079.266684577228
800,HIP75158,15.359122,-6.826527799999999,F8,62.6959,2,1101,1083.3303729050876
801,HIP3406,0.72301389,-9.315888900000001,K0,63.012,1,501,1094.2817744863282
802,HIP52088,10.643575,40.322139,F8,63.6132,1,501,1115.2625604624036
803,HIP29600,6.2375111,84.986306,G0V,63.9386,1,501,1126.7015266865976
804,HIP98718,20.050708,18.295528,G0,64.0205,1,501,1129.5897961983837
805,HIP11572,2.4853417,22.868610999999998,K0,64.5578,1,501,1148.6298055493353
806,HIP60595,12.419944000000001,-11.6105,A1V,64.5578,2,1101,1148.6298055493353
807,HIP74976,15.321881,61.375,G0,64.5578,1,501,1148.6298055493353
808,HIP112584,22.802106,69.075028,G0,64.5995,1,501,1150.1141601057661
809,HIP108103,21.903106,4.979138900000001,G3V,64.7668,1,501,1156.0790129706493
810,HIP109748,22.230660999999998,0.87652778,F8,64.8929,1,501,1160.585132797713
811,HIP90593,18.486392000000002,11.695556,G5,64.9773,1,501,1163.6060205841
812,HIP17988,3.8449861000000003,1.5639444,F0,65.1466,1,501,1169.6775299134588
813,HIP46066,9.394366699999999,66.13744399999999,G0,65.1466,1,501,1169.6775299134588
814,HIP70356,14.394986,40.844389,F5,65.5308,1,501,1183.5144834588193
815,HIP87084,17.794431,20.202722,K2,65.5738,1,501,1185.0681901023238
816,HIP97700,19.855381,47.377194,F2V,66.0502,2,901,1202.3500100008118
817,HIP108388,21.958519,28.937,G5V:,66.0939,1,501,1203.9415290888112
818,HIP34926,7.227013900000001,47.266721999999994,F2,66.1376,1,501,1205.5341008062376
819,HIP102466,20.763739,68.551889,G5,66.2691,1,501,1210.3327428173493
820,HIP34897,7.2202556,47.607028,A5,66.357,1,501,1213.5456672516389
821,HIP63840,13.083919,-17.677861,G3V,67.2495,1,501,1246.4095179832198
822,HIP95696,19.464367000000003,8.9694722,G0,67.3401,1,501,1249.7701606540504
823,HIP65603,13.451306,64.735444,F0,67.4309,1,501,1253.1427614385846
824,HIP75870,15.497410999999998,82.263639,F0,67.4309,1,501,1253.1427614385846
825,HIP94540,19.241432999999997,34.564167,F5,67.5676,1,501,1258.2288052264869
826,HIP3000,0.63555556,4.3968055999999995,G5,67.65899999999999,1,501,1261.6351685008776
827,HIP60510,12.404653,10.291917,G5,68.0735,5,2201,1277.1408557682178
828,HIP16891,3.6224167,15.095556,G0,68.1663,1,501,1280.6253087686093
829,HIP106097,21.491857999999997,21.475139000000002,F8,68.3995,1,501,1289.4024510105996
830,HIP111446,22.577253,-3.3065278,F2,68.5401,1,501,1294.708814705996
831,HIP91569,18.672753,13.370028,G0,69.0131,1,501,1312.6402261700318
832,HIP70354,14.394707999999998,65.39541700000001,G5,69.3481,1,501,1325.4146630381895
833,HIP109650,22.212778,1.1845833000000001,G5,69.6864,1,501,1338.3777135862858
834,HIP59057,12.110969,7.49925,G5,69.8812,1,501,1345.8707216561834
835,HIP26027,5.552536099999999,15.944056,F8,70.1754,1,501,1357.2268132045715
836,HIP83822,17.130872,56.170832999999995,F5,70.1754,1,501,1357.2268132045715
837,HIP108060,21.893714000000003,19.668389,A0Vs,70.5219,1,501,1370.6628640802842
838,HIP114822,23.259517000000002,-3.4963611000000006,A3V,70.9723,2,1001,1388.2267115627992
839,HIP13059,2.7970333,64.285861,K3,71.0227,1,501,1390.1990717421954
840,HIP87860,17.947882999999997,4.9874167,F4Vvar,71.5308,3,1701,1410.1613321610687
841,HIP12489,2.6780638999999997,27.061,A3V,71.582,1,501,1412.180772732075
842,HIP90657,18.498006,9.199416699999999,F5,71.582,1,501,1412.180772732075
843,HIP18555,3.9709583,7.6053055999999994,F5,72.0981,1,501,1432.6175832336796
844,HIP65057,13.3355,59.86180600000001,F8,72.3066,1,501,1440.9155181709602
845,HIP50049,10.218244,12.747611000000001,G5,72.6216,1,501,1453.4974141246753
846,HIP9056,1.9438388999999998,-14.175832999999999,G5V,72.9395,2,1001,1466.2505942630025
847,HIP116058,23.516056,7.7286944,G0,73.1529,1,501,1474.8428001710677
848,HIP59832,12.268933,80.121944,F0,73.4754,1,501,1487.875372855534
849,HIP81512,16.649792,45.59,G5,73.6377,1,501,1494.455776046559
850,HIP76700,15.661253,9.1275,F5,73.7463,2,901,1498.8670375275237
851,HIP59974,12.30005,-14.938222,G5V,74.0192,1,501,1509.9807516351336
852,HIP28312,5.9825167,18.979972,G0,74.0741,1,501,1512.2214860917145
853,HIP60217,12.348306,-15.815194,F7V,74.0741,1,501,1512.2214860917145
854,HIP115673,23.435431,-15.226694,G6V,74.2942,2,1001,1521.221512846196
855,HIP5945,1.2749611,-4.8620833,F5,74.2942,1,501,1521.221512846196
856,HIP59474,12.198817,59.697389,G0,74.7943,1,501,1541.770179036244
857,HIP88999,18.164960999999998,48.401444,G0,74.9064,2,1101,1546.3951826992982
858,HIP109931,22.265214,24.928194,G0,75.2445,1,501,1560.386407926053
859,HIP21705,4.6603306,-14.595722,F3/F5V,75.4148,1,501,1567.4576097117567
860,HIP28963,6.112125,72.603139,F2,75.815,1,501,1584.1376501600766
861,HIP35908,7.402413900000001,39.131972,F5,75.815,1,501,1584.1376501600766
862,HIP98922,20.086147,2.1190556000000003,F8,75.815,1,501,1584.1376501600766
863,HIP94949,19.321389,14.177556,G0,75.9301,1,501,1588.9512794063278
864,HIP72365,14.796725,21.006917,G0,76.0456,1,501,1593.788977635249
865,HIP84920,17.354092,31.256889,F8,76.1615,1,501,1598.650821243763
866,HIP9934,2.1313332999999997,35.553861,F0,76.5111,1,501,1613.3609055904406
867,HIP80805,16.500608,-0.80066667,F8,76.8049,1,501,1625.7751962323916
868,HIP69886,14.302264000000001,26.795556,G5IV,76.9231,1,501,1630.7830667454953
869,HIP42938,8.7527944,29.670139000000002,G5,77.1605,1,501,1640.8644417236414
870,HIP70324,14.388957999999999,18.560056,G0,77.1605,1,501,1640.8644417236414
871,HIP61672,12.642303,0.21733333,F5,77.2201,1,501,1643.4002804011043
872,HIP29957,6.3060417,72.950861,F2,77.5795,1,501,1658.733400743126
873,HIP72808,14.881567,-8.6956944,F6V,77.5795,1,501,1658.733400743126
874,HIP65754,13.479389000000001,50.71875,F0IV,77.7001,1,501,1663.8945254006212
875,HIP3502,0.74475556,20.449222,G5,77.821,1,501,1669.0765355297704
876,HIP76906,15.703642000000002,7.8231667,G0,78.1861,1,501,1684.774337068365
877,HIP21516,4.6206639,30.400139000000003,F5,78.4929,1,501,1698.0222902189666
878,HIP10561,2.2659444,-4.095,G0,79.0514,1,501,1722.272109681982
879,HIP94944,19.320628,15.416389,F,79.0514,1,501,1722.272109681982
880,HIP103926,21.056639,-2.5707777999999997,F0,79.1139,1,501,1724.9965284545024
881,HIP59836,12.269906,80.12508299999999,F0,79.4281,1,501,1738.7253465438876
882,HIP44335,9.0287417,35.859444,F5,79.7448,2,901,1752.6184679085502
883,HIP792,0.16351667,-6.8411667000000005,G5,79.7448,2,901,1752.6184679085502
884,HIP49786,10.162817,55.542193999999995,G5,79.8085,1,501,1755.4195630529832
885,HIP54782,11.215728,-12.785139,F2III,80.2568,1,501,1775.1960236873465
886,HIP103659,21.002414,-10.62825,F5,80.4505,1,501,1783.7752448332965
887,HIP10781,2.3127861000000003,7.7058056,F2,80.4505,1,501,1783.7752448332965
888,HIP54136,11.075356,38.241361,A3III-IV,80.5802,1,501,1789.531384117508
889,HIP49122,10.025808,36.511028,G0,80.8407,1,501,1801.1204952994717
890,HIP103491,20.967867000000002,-15.161806,G3/G5V,80.9717,1,501,1806.9625515243906
891,HIP47170,9.6121583,32.122611,G5,81.0373,1,501,1809.8915936519547
892,HIP60388,12.381922,-14.662861,F3V,81.4996,3,1501,1830.6005638513923
893,HIP79434,16.211961,43.649583,F8,81.4996,1,501,1830.6005638513923
894,HIP44347,9.0318833,35.893889,F8,81.5661,2,901,1833.5891577244176
895,HIP53248,10.890825,72.40508299999999,G0,81.7661,1,501,1842.5920995699348
896,HIP88323,18.037981,51.638833,F0,82.0345,1,501,1854.708695834931
897,HIP10010,2.1486917,-16.009611,F2V,82.2368,1,501,1863.8675303931905
898,HIP5489,1.1710943999999999,-10.353194,G0,82.5083,1,501,1876.1947455896764
899,HIP60571,12.415836,42.854639,F2,82.6446,1,501,1882.3986442812268
900,HIP42983,8.7605194,37.291722,F0,82.7815,1,501,1888.640160690557
901,HIP44695,9.108063900000001,66.706389,G,82.9187,1,501,1894.9057190763003
902,HIP115572,23.410792,-1.7412778000000002,G5,83.1255,1,501,1904.3693301081883
903,HIP45912,9.3616972,8.2116944,F5,83.1947,1,501,1907.5413341377907
904,HIP60236,12.352356,-11.475694,F0p,83.1947,1,501,1907.5413341377907
905,HIP75678,15.461319,62.27575,A5IV,83.2639,1,501,1910.7159776865717
906,HIP12808,2.7435611,29.460306,F0,83.4028,1,501,1917.0961692656767
907,HIP84714,17.316222,68.877944,G0,83.8223,1,501,1936.4299178543602
908,HIP60978,12.499278,58.405528000000004,A5e...,84.1751,1,501,1952.7647160797576
909,HIP67828,13.894353,0.91947222,G5,84.1751,1,501,1952.7647160797576
910,HIP9082,1.9492056,-12.221667,G0,84.5309,1,501,1969.3079004373724
911,HIP107258,21.724972,19.635667,F0,84.6024,1,501,1972.6407660443651
912,HIP61611,12.625728,53.75294399999999,K0,84.8896,1,501,1986.056556839362
913,HIP110739,22.435222,-5.1778889,F0,85.1789,1,501,1999.6164089277156
914,HIP185,0.039344444,10.785639,F8,85.1789,1,501,1999.6164089277156
915,HIP104811,21.234425,42.781278,F5,85.2515,1,501,2003.026502697999
916,HIP64038,13.124431,12.324056,G0,85.6898,1,501,2023.6756018861504
917,HIP71387,14.597917,24.939083,F5,85.6898,1,501,2023.6756018861504
918,HIP98111,19.938617,56.686972,A4Vn,85.6898,1,501,2023.6756018861504
919,HIP267,0.055694444,-4.1457222,F2,85.7633,1,501,2027.1486861343026
920,HIP35824,7.387813900000001,52.279139,F5,85.7633,1,501,2027.1486861343026
921,HIP72289,14.783657999999999,18.506083,K0,85.7633,1,501,2027.1486861343026
922,HIP8311,1.7864556,24.392278,G0,85.7633,1,501,2027.1486861343026
923,HIP46923,9.5637556,24.262972,G5,85.8369,1,501,2030.6294794906082
924,HIP110176,22.316539000000002,-16.364472,G8IV,85.9107,1,501,2034.122729558021
925,HIP59932,12.293203,45.16875,G2V,86.1326,1,501,2044.644230631463
926,HIP48209,9.828725,65.304806,G5,86.4304,1,501,2058.807222737988
927,HIP100540,20.386231,35.693056,F8...,86.8056,1,501,2076.720853341995
928,HIP9939,2.1328667,-16.832889,F5V,86.881,1,501,2080.330131031256
929,HIP42951,8.7557694,-2.6010278,F2+...,86.9565,1,501,2083.947335482729
930,HIP60347,12.373544,22.464167,F5...,87.184,2,901,2094.8658567766693
931,HIP86855,17.746064,60.312833,F8,87.3362,1,501,2102.1863946493427
932,HIP89393,18.242678,0.17588889,F2,87.3362,2,901,2102.1863946493427
933,HIP63903,13.096053,-18.259611,F3V,88.2613,1,501,2146.9566577717515
934,HIP65654,13.460981,3.0241944,G0,88.2613,1,501,2146.9566577717515
935,HIP10099,2.1642611,3.7693611000000002,A2,88.4173,1,501,2154.552766718395
936,HIP66192,13.567394,53.728722,K0,88.574,1,501,2162.1964653005634
937,HIP28348,5.9901333,17.814972,F5,88.7311,1,501,2169.8732621878876
938,HIP109900,22.259475,1.9457778000000001,F5,88.96799999999999,1,501,2181.4752639283865
939,HIP52047,10.635442,40.437278000000006,F2,89.0472,1,501,2185.3609249022456
940,HIP88536,18.079097,51.882333,F5,89.2061,1,501,2193.1672046953418
941,HIP11839,2.5477111,-10.640194000000001,F8,89.2857,1,501,2197.0829458384237
942,HIP35337,7.299352799999999,-13.887694,F3V,89.2857,1,501,2197.0829458384237
943,HIP6158,1.3161528,-10.974167,G0,89.2857,1,501,2197.0829458384237
944,HIP108389,21.958603,4.1577778,F5,89.4454,1,501,2204.949556959068
945,HIP108098,21.901386,18.399333,F8,89.6861,1,501,2216.832682633678
946,HIP60876,12.476844,-11.022222,F2,89.9281,1,501,2228.812182074983
947,HIP58702,12.039928,42.326583,G0,90.009,1,501,2232.8240984850518
948,HIP107517,21.775578,-11.365944,A1V,90.0901,1,501,2236.849554022738
949,HIP103535,20.975389,40.698778000000004,F0,90.1713,2,901,2240.8836052256465
950,HIP43635,8.8866694,17.368639,F2,90.4977,1,501,2257.1359650204054
951,HIP16748,3.5911472,14.175028,G0,90.5797,1,501,2261.228201662736
952,HIP58526,12.002492,-16.585556,F3V,90.8265,1,501,2273.5672003706823
953,HIP53224,10.88665,43.753583,G5V,90.9091,1,501,2277.7043639594835
954,HIP64142,13.145356,18.580056,F7V,91.1577,1,501,2290.1786161755954
955,HIP65360,13.395331,-0.71913889,G5,91.2409,1,501,2294.3610344569724
956,HIP3441,0.73253611,-7.533222200000001,G0,91.4077,1,501,2302.7574714105367
957,HIP35543,7.3346333,-4.991444400000001,A5,91.7431,1,501,2319.687376195267
958,HIP57529,11.791222,20.033694,F5Iab:,92.1659,1,501,2341.1172986194265
959,HIP823,0.16812778,38.414889,K8,92.3361,1,501,2349.7718243081804
960,HIP75037,15.333222,60.339639,F2,92.6784,1,501,2367.225837619386
961,HIP81126,16.568386,42.436889,B9Vvar,92.6784,1,501,2367.225837619386
962,HIP13041,2.7930722,64.685361,G5,92.7644,1,501,2371.6211633417483
963,HIP93127,18.971706,23.845582999999998,G0,92.7644,2,901,2371.6211633417483
964,HIP81250,16.595136,40.144694,G0,92.9368,1,501,2380.4445357316217
965,HIP5095,1.0884056,-5.191388900000001,K4.5,93.1099,1,501,2389.320216556792
966,HIP111131,22.513122,6.5004167,G5,93.3707,1,501,2402.723891351111
967,HIP50490,10.310183,-7.502222200000001,G5,93.3707,1,501,2402.723891351111
968,HIP54134,11.075244,32.995667,F8,93.3707,1,501,2402.723891351111
969,HIP27924,5.9089583,11.763306,A2V,93.5454,1,501,2411.7234715859768
970,HIP54315,11.111536,-13.002667,A7III,93.7207,1,501,2420.770870082149
971,HIP190,0.040369444,10.776639,G0,95.51100000000001,1,501,2514.139791074576
972,HIP87875,17.951194,0.066694444,A3V,95.6023,1,501,2518.9486753553842
973,HIP986,0.20384722,39.901583,F0,95.7854,1,501,2528.6066265181353
974,HIP100325,20.346256,-14.784889000000002,B9.5III/IV,96.1538,1,501,2548.094566758854
975,HIP5047,1.0772667,-7.6744167,F8,96.1538,1,501,2548.094566758854
976,HIP111943,22.675181,20.041528,F3V,96.432,1,501,2562.8606062288563
977,HIP36488,7.5077583,58.220583,G0,96.5251,1,501,2567.811608000188
978,HIP10524,2.2605,-3.4041388999999995,G2,96.6184,1,501,2572.778038681189
979,HIP44906,9.148308300000002,3.9591667,F8,97.2763,1,501,2607.9347677205424
980,HIP71017,14.524292,-13.616944,G3V,97.2763,1,501,2607.9347677205424
981,HIP44388,9.042016699999998,35.368528000000005,F8,97.37100000000001,2,901,2613.0149699440044
982,HIP112187,22.721747,17.251389,F2,97.4659,1,501,2618.110860132153
983,HIP100777,20.433597,35.81125,F5,97.7517,1,501,2633.487584552265
984,HIP44683,9.1062222,68.445111,A5,98.1354,1,501,2654.2023620753293
985,HIP70473,14.414189000000002,65.158417,K0,98.6193,1,501,2680.442334533392
986,HIP45402,9.2523806,55.441889,G0,98.7167,1,501,2685.7395533738727
987,HIP36922,7.5903444,7.579972200000001,A0,99.0099,1,501,2701.7171591669126
988,HIP85086,17.389628,57.01169399999999,A2,99.10799999999999,2,901,2707.0735882652248
989,HIP102289,20.726128,-15.187306,F3V,99.2063,1,501,2712.4462585169085
990,HIP50539,10.322797,9.2129444,F5,99.3049,1,501,2717.8406761584815
991,HIP10920,2.34395,7.176,K7,99.7009,1,501,2739.5598627962345
992,HIP28808,6.0818444000000005,66.942833,F5IV,99.8004,1,501,2745.030670478354
993,HIP83265,17.018335999999998,57.11375,G5,99.8004,2,1101,2745.030670478354
994,HIP112332,22.752894,11.686222,F2,100.402,1,501,2778.2246823028145
995,HIP75820,15.488775,-8.5308611,F8,100.402,1,501,2778.2246823028145
996,HIP10181,2.1817806,23.799139,F0,100.50299999999999,1,501,2783.817037612386
997,HIP14702,3.1656472,6.704972200000001,G5,100.50299999999999,1,501,2783.817037612386
998,HIP15763,3.3848778,55.230167,A5,100.50299999999999,1,501,2783.817037612386
999,HIP114,0.024777777999999997,30.735889,G0IV,100.705,1,501,2795.018616738128
1000,HIP60130,12.331853,10.484417,G0,100.806,3,1701,2800.6278405542957
1001,HIP21246,4.5580194,24.279360999999998,F0,101.01,1,501,2811.974509892765
1002,HIP12359,2.65175,14.505139000000002,F5IV,101.11200000000001,1,501,2817.656446657022
1003,HIP49408,10.086222,52.371306,A5IV,101.215,1,501,2823.399908023553
1004,HIP21453,4.606880599999999,13.122667000000002,F2,101.31700000000001,1,501,2829.09337047068
1005,HIP43074,8.773475,10.592111000000001,F8,101.31700000000001,1,501,2829.09337047068
1006,HIP76964,15.715167000000001,6.9270833,G5,101.523,1,501,2840.6094182901734
1007,HIP59149,12.129775,-8.486,F5,101.833,1,501,2857.983478487748
1008,HIP112232,22.730760999999998,-11.483278,F6V,102.249,1,501,2881.38158263164
1009,HIP7172,1.5412778,14.285832999999998,K7V:,102.249,1,501,2881.38158263164
1010,HIP48602,9.9117694,-12.04475,G0,102.354,1,501,2887.302430927136
1011,HIP54015,11.050153,-8.3898611,F5,102.775,1,501,2911.1032441392895
1012,HIP98808,20.066969,-9.197222199999999,K1III,102.775,1,501,2911.1032441392895
1013,HIP30892,6.48485,76.996278,F8,102.98700000000001,1,501,2923.1254364517577
1014,HIP61377,12.578108,55.288722,G8IV,102.98700000000001,1,501,2923.1254364517577
1015,HIP64689,13.258572000000001,50.832694000000004,G5,102.98700000000001,1,501,2923.1254364517577
1016,HIP72160,14.759282999999998,17.884556,G5,103.199,1,501,2935.1724020923425
1017,HIP8418,1.8101471999999998,22.401722,G0,103.306,1,501,2941.26211735123
1018,HIP44967,9.160616699999999,30.712889,A5,103.413,1,501,2947.358143348672
1019,HIP7653,1.6426471999999999,13.646832999999999,G0,103.413,1,501,2947.358143348672
1020,HIP90820,18.527347,9.84575,G0,103.52,1,501,2953.4604800846696
1021,HIP11094,2.3811417,-12.630611,G3V,103.62700000000001,1,501,2959.569127559224
1022,HIP25975,5.543247200000001,15.958194,F0,104.05799999999999,1,501,2984.2388940280284
1023,HIP43142,8.7875028,-1.8970556,A3V,104.05799999999999,1,501,2984.2388940280284
1024,HIP46314,9.444411099999998,38.910694,G0,104.05799999999999,1,501,2984.2388940280284
1025,HIP14871,3.1996722,46.128667,F0,104.493,1,501,3009.241436340525
1026,HIP19072,4.087605600000001,23.79725,F8,104.493,1,501,3009.241436340525
1027,HIP35193,7.273175,30.70525,F8,104.603,1,501,3015.5804406548714
1028,HIP14941,3.2104306,-15.981444,F3/F5V,104.822,1,501,3028.2206793837754
1029,HIP7772,1.6671471999999998,-7.4488332999999995,F5,104.932,2,901,3034.5796317833974
1030,HIP61252,12.55235,1.0441110999999998,G5,105.042,1,501,3040.945253755604
1031,HIP84917,17.353733,50.849083,K0,105.152,1,501,3047.317545300395
1032,HIP49167,10.033786,52.381583,K0,105.374,1,501,3060.1983012187984
1033,HIP75651,15.455622,-3.0387222,G8III,105.374,1,501,3060.1983012187984
1034,HIP17799,3.8099472000000003,2.4199444,F5,105.708,1,501,3079.62863694538
1035,HIP5356,1.1407833,-6.1750833,F0,105.708,1,501,3079.62863694538
1036,HIP100244,20.331131,-15.01775,F7V,105.82,1,501,3086.157965505892
1037,HIP41555,8.473111099999999,-4.28575,F0,106.045,1,501,3099.2958177381097
1038,HIP58983,12.0932,56.979,G5,106.045,1,501,3099.2958177381097
1039,HIP115273,23.347347,2.4563611,F5,106.383,1,501,3119.0842367535124
1040,HIP14142,3.0390528,63.006,G0,106.383,1,501,3119.0842367535124
1041,HIP102602,20.792939,-14.425332999999998,F5,107.411,1,501,3179.65614625728
1042,HIP5220,1.1126417,-4.6504167,F2,107.64299999999999,1,501,3193.4066353864837
1043,HIP29755,6.2657722,60.846028000000004,K0,107.875,1,501,3207.1867925384
1044,HIP71113,14.542422,-13.003833,G1/G2V,107.875,1,501,3207.1867925384
1045,HIP100475,20.375611,34.990778000000006,A0,108.10799999999999,1,501,3221.056207036843
1046,HIP43381,8.836236099999999,22.889778,G0,108.225,1,501,3228.031962887103
1047,HIP72449,14.815028,-0.84769444,B9Vsvar...,108.225,1,501,3228.031962887103
1048,HIP36053,7.430297200000001,33.567278,G0,108.57799999999999,1,501,3249.1241992841374
1049,HIP2407,0.51107778,32.136528000000006,F2,109.29,1,501,3291.8761639612608
1050,HIP64812,13.283686,57.282889000000004,G0,109.29,1,501,3291.8761639612608
1051,HIP107939,21.867981,-1.2850278,F8,109.529,1,501,3306.2895350195986
1052,HIP49719,10.151325,25.517694,K0,109.529,1,501,3306.2895350195986
1053,HIP7960,1.7034971999999997,31.139611,F2,109.649,1,501,3313.538246986315
1054,HIP81612,16.668775,58.120222,F6IV,109.76899999999999,1,501,3320.7948962956098
1055,HIP47582,9.7019194,28.69175,F0,109.89,1,501,3328.120054517449
1056,HIP58900,12.079236,-17.851,G3V,109.89,2,901,3328.120054517449
1057,HIP46926,9.5645778,15.492222,G0,110.01100000000001,1,501,3335.453282922115
1058,HIP12881,2.7597667,30.319471999999998,F5V,110.375,1,501,3357.5622281371443
1059,HIP44856,9.139875,30.316610999999998,K0,110.375,1,501,3357.5622281371443
1060,HIP59346,12.174222,-7.774027799999999,A0,110.49700000000001,1,501,3364.9887101198456
1061,HIP12113,2.6006972000000004,6.4325,A5,110.619,1,501,3372.4233962280287
1062,HIP36659,7.540672200000001,-0.51836111,F6III,111.235,1,501,3410.0877580219776
1063,HIP18297,3.9126417,9.177666699999998,A0,111.359,1,501,3417.6948343917315
1064,HIP51969,10.617653,48.681306,F8,111.85700000000001,1,501,3448.3312040775777
1065,HIP89709,18.308882999999998,81.222639,G5,111.85700000000001,1,501,3448.3312040775777
1066,HIP32551,6.791511099999999,33.776361,G0,112.10799999999999,1,501,3463.8242394826652
1067,HIP71540,14.632411,15.687222,G0,112.10799999999999,1,501,3463.8242394826652
1068,HIP75685,15.461847,-2.7551111,G0,112.10799999999999,1,501,3463.8242394826652
1069,HIP18676,3.999275,30.431083,G0,112.23299999999999,1,501,3471.552847867008
1070,HIP29077,6.1340028,21.295444,F0,112.36,1,501,3479.4139343574448
1071,HIP115845,23.469011,-2.4481943999999998,F2,113.12200000000001,1,501,3526.767151172828
1072,HIP49280,10.059275,-0.20416667,G5,113.12200000000001,1,501,3526.767151172828
1073,HIP116233,23.549722,-11.987556,Ap,113.25,1,501,3534.752893904083
1074,HIP44780,9.1270861,7.4850556,F5,113.25,1,501,3534.752893904083
1075,HIP109235,22.129431,69.553278,F8,113.507,1,501,3550.8140374386844
1076,HIP109117,22.102939000000003,10.093472,A2,114.025,1,501,3583.296943887902
1077,HIP54107,11.071728,38.86825,A7V,114.025,1,501,3583.296943887902
1078,HIP27477,5.8185332999999995,-11.082806,A0,114.155,1,501,3591.472241384057
1079,HIP50202,10.249081,-8.7405278,F5,114.155,1,501,3591.472241384057
1080,HIP29061,6.1301639,22.002778,F8,114.54799999999999,1,501,3616.2434415789917
1081,HIP101401,20.550419,67.3095,G0,114.811,1,501,3632.868155177725
1082,HIP64744,13.269344,58.2065,F8,114.811,2,1001,3632.868155177725
1083,HIP68668,14.056875,-0.62802778,F0,114.811,1,501,3632.868155177725
1084,HIP109827,22.244417000000002,35.632833000000005,G0,114.943,1,501,3641.2264877937764
1085,HIP21348,4.580605599999999,22.890389000000003,G0,115.075,1,501,3649.5944245943497
1086,HIP23040,4.9547833,53.752083,A1V,115.20700000000001,1,501,3657.9719655794456
1087,HIP77055,15.734294,77.7945,A3Vn,115.20700000000001,2,1001,3657.9719655794456
1088,HIP78592,16.046625,46.036861,B9III,115.20700000000001,1,501,3657.9719655794456
1089,HIP12240,2.6266861,21.416,G0,115.875,1,501,3700.514682062802
1090,HIP230,0.047713889,30.336528,F2,116.009,1,501,3709.0783184543207
1091,HIP78192,15.965978,42.049778,G5,116.009,2,1101,3709.0783184543207
1092,HIP41378,8.4410778,10.080361,F8,116.14399999999999,1,501,3717.715871073014
1093,HIP10242,2.1953917,3.4527222,A5,116.55,1,501,3743.7530457152197
1094,HIP61408,12.582972,17.54,F8,116.55,1,501,3743.7530457152197
1095,HIP107508,21.774017,-10.820333,F2,116.686,1,501,3752.495173098008
1096,HIP53076,10.858878,42.886666999999996,F8,116.822,1,501,3761.2474955563775
1097,HIP72382,14.799885999999999,21.706806,F0,116.822,1,501,3761.2474955563775
1098,HIP80807,16.501256,33.410694,F5,116.822,1,501,3761.2474955563775
1099,HIP116245,23.553872,-12.609083,A4IV,116.959,1,501,3770.0744811238096
1100,HIP44788,9.128088900000002,64.985,F8,116.959,1,501,3770.0744811238096
1101,HIP14712,3.1678611,76.097778,A0,117.096,1,501,3778.9118122456093
1102,HIP14794,3.1844832999999997,78.37675,G5,117.096,1,501,3778.9118122456093
1103,HIP36447,7.500219400000001,-3.7585832999999997,G5,117.096,1,501,3778.9118122456093
1104,HIP17789,3.8078027999999997,-4.5271944,G0,117.23299999999999,1,501,3787.7594889217753
1105,HIP47114,9.6014556,45.305889,G0,117.37100000000001,1,501,3796.6822062819833
1106,HIP89277,18.217733,2.9806111,A2,117.37100000000001,1,501,3796.6822062819833
1107,HIP47084,9.5951417,53.294639000000004,F2...,117.786,1,501,3823.5782650554506
1108,HIP23229,4.998275,53.452111,F5,117.925,1,501,3832.6080475209865
1109,HIP36172,7.450586099999999,53.210694,F8,118.064,1,501,3841.648479805688
1110,HIP36344,7.480572200000001,58.128361,G5,118.20299999999999,1,501,3850.699561909554
1111,HIP70412,14.404932999999998,56.146193999999994,F7IV-Vws,118.20299999999999,1,501,3850.699561909554
1112,HIP3977,0.85257222,26.478222,F8,118.34299999999999,1,501,3859.826524732884
1113,HIP64862,13.295078,56.40055600000001,F5,118.48299999999999,1,501,3868.964291161393
1114,HIP3073,0.64985,3.8672777999999997,G5,118.765,1,501,3887.403161299805
1115,HIP17674,3.7859277999999996,-3.5698611000000002,G5,119.04799999999999,1,501,3905.951484911975
1116,HIP18368,3.9271472000000003,9.9290556,F5,119.04799999999999,1,501,3905.951484911975
1117,HIP31535,6.6016806,26.71475,F8,119.19,1,501,3915.275050198971
1118,HIP105898,21.447657999999997,48.835111,A6pe...,119.47399999999999,1,501,3933.955524226248
1119,HIP58902,12.079425,56.801806000000006,G5,119.617,1,501,3943.378366101166
1120,HIP7124,1.5298583000000001,-4.9591389,G0,119.617,1,501,3943.378366101166
1121,HIP904,0.18584722,-7.3761944,F8,119.617,1,501,3943.378366101166
1122,HIP35194,7.273188900000001,47.638778,A2,120.04799999999999,1,501,3971.8468620481344
1123,HIP23688,5.0912417,40.2575,F8,120.19200000000001,1,501,3981.3811979553006
1124,HIP108151,21.911922,67.75375,F0,120.337,1,501,3990.9932936375435
1125,HIP88080,17.988475,12.085806,F8,120.337,1,501,3990.9932936375435
1126,HIP63255,12.961914,52.380639,K0,120.48200000000001,1,501,4000.616978391159
1127,HIP47196,9.6187694,16.225917000000003,F8,120.62700000000001,1,501,4010.2522522161444
1128,HIP81332,16.610847,69.79297199999999,F5,120.919,1,501,4029.6908681344084
1129,HIP44654,9.0989917,55.389778,F0,121.212,2,1101,4049.243294245582
1130,HIP93565,19.057117,5.9943611,A2,121.212,1,501,4049.243294245582
1131,HIP76913,15.704932999999999,-0.42277778,G0,121.359,1,501,4059.0706991645784
1132,HIP96618,19.644092,31.21925,A0,122.249,1,501,4118.824314949507
1133,HIP46936,9.566111099999999,45.286583,A3,122.85,1,501,4159.421754954602
1134,HIP18190,3.891725,2.1191944,B9,123.001,1,501,4169.6530724965505
1135,HIP79125,16.150810999999997,57.93780600000001,A1V,123.001,1,501,4169.6530724965505
1136,HIP36563,7.520963900000001,-5.3448056,F8,123.15299999999999,1,501,4179.964840241986
1137,HIP98804,20.066722,-9.1267222,A0,123.15299999999999,1,501,4179.964840241986
1138,HIP131,0.027997222000000002,62.018139,A4V,123.305,1,501,4190.289343012632
1139,HIP530,0.10721111,42.75275,G1V,123.305,1,501,4190.289343012632
1140,HIP91501,18.660494,26.188972,F8V,123.305,1,501,4190.289343012632
1141,HIP16936,3.6326806000000005,-8.495055599999999,G5,123.45700000000001,1,501,4200.626580808484
1142,HIP2429,0.51625556,34.098667,F5,123.45700000000001,1,501,4200.626580808484
1143,HIP102156,20.699167000000003,46.386666999999996,F2IV,123.762,1,501,4221.4074793524505
1144,HIP195,0.041716667,47.422971999999994,F8,123.762,1,501,4221.4074793524505
1145,HIP28696,6.0589639,8.589666699999999,F0,123.762,1,501,4221.4074793524505
1146,HIP64691,13.258911,36.599694,G0,123.762,1,501,4221.4074793524505
1147,HIP78340,15.995903,40.792111,G0,124.069,1,501,4242.376427322248
1148,HIP27971,5.9160639,59.888417000000004,A2V,124.22399999999999,1,501,4252.983091321923
1149,HIP102933,20.854364,72.948,F8,124.53299999999999,1,501,4274.1675039680995
1150,HIP102049,20.680567,35.040139,F2,124.68799999999999,1,501,4284.813810584329
1151,HIP85163,17.403697,58.69866700000001,F5,124.844,1,501,4295.542174164717
1152,HIP42917,8.745844400000001,10.081722000000001,A1p...,125.0,2,1001,4306.283951854066
1153,HIP51962,10.615211,50.697972,F8,125.156,1,501,4317.039143652373
1154,HIP77227,15.768235999999998,-1.8041111,B8III,125.156,1,501,4317.039143652373
1155,HIP145,0.0304,-3.0274722,B7III-IV,125.31299999999999,1,501,4327.876822354227
1156,HIP16674,3.5763693999999995,18.873944,G5,125.31299999999999,1,501,4327.876822354227
1157,HIP60878,12.477058,-12.032194,F8,125.62799999999999,1,501,4349.6621860896585
1158,HIP108644,22.010111,-2.7407778,G5III-IV,126.42200000000001,1,501,4404.817815070874
1159,HIP50056,10.219975,21.419972,F2,126.743,1,501,4427.214891609205
1160,HIP50496,10.311403,10.129139,G5,126.743,1,501,4427.214891609205
1161,HIP43070,8.7730444,4.5016944,G0,126.904,1,501,4438.469703570247
1162,HIP64266,13.172242,-18.495805999999998,F7V,127.065,1,501,4449.7388032991375
1163,HIP64733,13.267756,3.9641667000000003,G0,127.551,1,501,4483.842746609028
1164,HIP115412,23.378931,3.7401111000000005,F5,127.714,1,501,4495.310055562251
1165,HIP72498,14.823807999999998,-2.0102778000000003,G0,127.714,1,501,4495.310055562251
1166,HIP73596,15.043406,27.418166999999997,G,128.7,1,501,4564.988955551081
1167,HIP114707,23.235517,-8.387111099999998,G5,128.866,1,501,4576.7725899298985
1168,HIP12137,2.6054556,13.668528,F0,129.032,2,1101,4588.5714132956655
1169,HIP68794,14.081983,-0.98680556,F5,129.366,1,501,4612.357240088464
1170,HIP70316,14.386586,-6.5233611,F8,129.534,1,501,4624.344611719995
1171,HIP110578,22.401908,-4.837,A0V,130.039,1,501,4660.471747549655
1172,HIP49437,10.09325,51.391110999999995,A2,130.039,1,501,4660.471747549655
1173,HIP102544,20.780342,63.985693999999995,F0,130.208,1,501,4672.593211489207
1174,HIP43461,8.8523222,-13.731860999999999,A3V,130.378,1,501,4684.802283020677
1175,HIP10430,2.2394444,-5.2700556,F2,130.548,1,501,4697.027284357743
1176,HIP92936,18.93495,15.365722,G0,130.719,1,501,4709.340268105686
1177,HIP71511,14.624667,19.847694,F8,130.89,1,501,4721.669369619903
1178,HIP107498,21.772631,22.946333,A3,131.406,1,501,4758.970672954605
1179,HIP93317,19.007014,-2.4563889,F8,131.579,1,501,4771.509581032593
1180,HIP29287,6.1747583,62.221028000000004,G5,131.92600000000002,1,501,4796.709606082096
1181,HIP46072,9.3949806,65.808667,G0,132.1,1,501,4809.3709143215165
1182,HIP4651,0.99599722,20.638972,G0,132.1,1,501,4809.3709143215165
1183,HIP89259,18.215314000000003,-0.76047222,F0,132.275,1,501,4822.121821102956
1184,HIP49970,10.201402999999999,21.2985,F8,132.626,2,801,4847.747380317079
1185,HIP68093,13.941092000000001,13.167639000000001,F0,132.626,1,501,4847.747380317079
1186,HIP73635,15.051769,28.267221999999997,A0,132.626,1,501,4847.747380317079
1187,HIP89613,18.287508,25.01625,A0,132.80200000000002,1,501,4860.622226222487
1188,HIP96359,19.592167,53.545778000000006,F0,133.156,1,501,4886.569931580092
1189,HIP9925,2.1297528,-15.346110999999999,A9V,133.333,1,501,4899.569687280322
1190,HIP114618,23.220139,-2.0622222,F6,133.511,1,501,4912.660303229316
1191,HIP113606,23.010244,49.390861,A3,133.69,1,501,4925.842073770196
1192,HIP854,0.17456389,13.594972,G0,133.69,1,501,4925.842073770196
1193,HIP88733,18.115017,46.778472,F2,133.69,1,501,4925.842073770196
1194,HIP48989,9.995083300000001,5.2216389,F5,134.953,1,501,5019.352818673443
1195,HIP58060,11.907931,46.352194,G6III,134.953,1,501,5019.352818673443
1196,HIP21640,4.6479194,-8.2248056,B9,135.31799999999998,1,501,5046.5406740035105
1197,HIP114700,23.235108,-2.6349443999999997,A2,135.501,1,501,5060.199483794294
1198,HIP72363,14.796508,26.198694,F5,135.501,1,501,5060.199483794294
1199,HIP101294,20.531385999999998,60.06325,A0,135.685,1,501,5073.951542753475
1200,HIP102565,20.78475,14.729610999999998,A2,136.054,1,501,5101.586638675304
1201,HIP35277,7.288261099999999,48.464139,A2,136.054,1,501,5101.586638675304
1202,HIP81627,16.672603,70.237611,A2,136.24,1,501,5115.544974836829
1203,HIP78146,15.957478,41.661916999999995,F5,136.42600000000002,2,1101,5129.522380463904
1204,HIP92359,18.823331,33.700833,A0,136.42600000000002,1,501,5129.522380463904
1205,HIP101864,20.641658,18.869694,F8,136.612,2,901,5143.518855556524
1206,HIP46036,9.3894,8.3566667,F8,136.612,1,501,5143.518855556524
1207,HIP81363,16.616481,69.821556,F0,136.612,1,501,5143.518855556524
1208,HIP51165,10.451141999999999,-9.222944400000001,F8,137.174,1,501,5185.92513683779
1209,HIP89038,18.173325,0.54338889,A0,137.363,1,501,5200.225442655892
1210,HIP75042,15.334756,60.380193999999996,F0,137.55200000000002,1,501,5214.545438044433
1211,HIP7644,1.6409889,13.928332999999999,A3,137.55200000000002,1,501,5214.545438044433
1212,HIP93775,19.097233,59.292,A2,137.931,1,501,5243.320525423847
1213,HIP108362,21.952542,-0.78344444,F5,138.313,1,501,5272.403502046338
1214,HIP21314,4.5761917,20.324917000000003,G0,138.696,1,501,5301.6433621741435
1215,HIP40595,8.288027799999998,24.678,F0,138.696,1,501,5301.6433621741435
1216,HIP817,0.16755,46.390361,A3+...,138.696,1,501,5301.6433621741435
1217,HIP52350,10.698703,8.4144444,F2,139.276,1,501,5346.076980756261
1218,HIP111454,22.578364,-3.5994443999999994,G0,139.665,1,501,5375.982034839825
1219,HIP62497,12.806981,-12.531556,F0,139.86,1,501,5391.004385829918
1220,HIP34927,7.2276083,50.558333000000005,F0,140.056,1,501,5406.124895565519
1221,HIP808,0.16599722,43.438417,G5,140.056,1,501,5406.124895565519
1222,HIP10184,2.1822111,5.0849167,F5,140.44899999999998,1,501,5436.506856058734
1223,HIP57290,11.747364,37.922806,G0,140.64700000000002,1,501,5451.846048401688
1224,HIP97155,19.747689,45.996583,A0,140.845,1,501,5467.206850159812
1225,HIP24075,5.1721972,41.891917,F0,141.04399999999998,1,501,5482.667005123263
1226,HIP59636,12.230630999999999,8.9722778,A2,141.04399999999998,1,501,5482.667005123263
1227,HIP14833,3.1921389,60.635167,A2II,141.44299999999998,1,501,5513.730763500751
1228,HIP76168,15.557510999999998,-6.5145,F8,141.44299999999998,1,501,5513.730763500751
1229,HIP8247,1.769725,22.448722,F8,141.844,1,501,5545.038643117356
1230,HIP69776,14.281303,26.365917,G0,142.045,2,901,5560.764968596162
1231,HIP46993,9.578136099999998,30.561056,G0,142.248,1,501,5576.6703776109125
1232,HIP103532,20.975261,41.939917,B7III,142.653,1,501,5608.470708150925
1233,HIP106953,21.661185999999997,17.96925,A0,142.653,1,501,5608.470708150925
1234,HIP21323,4.577219400000001,28.961194,B9p...,142.857,1,501,5624.522892134488
1235,HIP474,0.094680555,44.468694,A0,142.857,1,501,5624.522892134488
1236,HIP81282,16.601619,44.826833,F8,142.857,1,501,5624.522892134488
1237,HIP109969,22.273594,24.194306,A0,143.062,1,501,5640.676871158629
1238,HIP89228,18.208455999999998,75.176833,K0,143.062,1,501,5640.676871158629
1239,HIP58163,11.928497,-8.2036667,G5,143.266,1,501,5656.775045427987
1240,HIP108423,21.964253,27.2155,G0IV,143.472,1,501,5673.05432229481
1241,HIP391,0.080797222,43.970778,G0,143.885,1,501,5705.762358513007
1242,HIP90584,18.483881,11.650444,G0,143.885,1,501,5705.762358513007
1243,HIP11828,2.5442194,3.7386111000000004,F0,144.3,1,501,5738.723489577073
1244,HIP8531,1.8336167,-6.716722200000001,A5,144.3,1,501,5738.723489577073
1245,HIP17503,3.7480556000000003,19.830667000000002,F2,144.509,1,501,5755.35913466039
1246,HIP16803,3.6048306000000006,-17.467028,B8/B9III,145.138,1,501,5805.570533142816
1247,HIP110454,22.372908,-15.451082999999999,G3/G5V,146.19899999999998,1,501,5890.761523119766
1248,HIP46503,9.483911099999998,43.214833,F2,146.19899999999998,1,501,5890.761523119766
1249,HIP70846,14.487917000000001,32.278278,K0III,146.19899999999998,1,501,5890.761523119766
1250,HIP10022,2.150575,35.674861,F5,146.41299999999998,1,501,5908.019446766491
1251,HIP108830,22.047131,37.667722,A2,146.41299999999998,1,501,5908.019446766491
1252,HIP64081,13.131908,19.932944,F4V,146.41299999999998,2,1101,5908.019446766491
1253,HIP3957,0.84653056,-1.9218611,F8,146.628,1,501,5925.3834350826555
1254,HIP64795,13.280447,5.9258333,G0,146.843,1,501,5942.772902819707
1255,HIP21373,4.5867111,29.854971999999997,G5V,147.059,1,501,5960.2689092619385
1256,HIP2360,0.50257778,24.607306,G5,147.275,1,501,5977.790632694128
1257,HIP43994,8.958730599999999,-7.410638900000001,A0,147.275,1,501,5977.790632694128
1258,HIP95757,19.476639000000002,8.863611099999998,F0III,147.493,1,501,5995.50066957903
1259,HIP14722,3.1694833,-5.271,G0,147.71,1,501,6013.155483229737
1260,HIP2395,0.50820833,24.106333,A0,147.71,1,501,6013.155483229737
1261,HIP40941,8.355636099999998,-1.6019722,A2pe...,147.71,1,501,6013.155483229737
1262,HIP61407,12.582972,58.237860999999995,F2,147.71,1,501,6013.155483229737
1263,HIP77986,15.925169,42.566139,B9p,147.71,1,501,6013.155483229737
1264,HIP109220,22.126461,-14.490694,A2/A3III,149.254,1,501,6139.5225013895215
1265,HIP63323,12.976517,24.173944,G2,149.254,1,501,6139.5225013895215
1266,HIP70712,14.462585999999998,32.950806,A3,149.254,1,501,6139.5225013895215
1267,HIP27470,5.8176667,-1.8989167000000002,A2,149.701,1,501,6176.352014868911
1268,HIP31619,6.617327799999999,34.769778,F8,149.701,1,501,6176.352014868911
1269,HIP34498,7.1481417,48.869444,K0,149.701,1,501,6176.352014868911
1270,HIP58648,12.025858,43.041694,F6II,149.701,2,901,6176.352014868911
1271,HIP48129,9.812408300000001,43.665528,A2II,150.15,1,501,6213.4571895000845
1272,HIP107331,21.739358,17.045306,F0,150.602,1,501,6250.9225224288375
1273,HIP110004,22.280732999999998,-16.384361,F6/F7V,150.602,1,501,6250.9225224288375
1274,HIP75602,15.446428,28.667806,K0,150.602,1,501,6250.9225224288375
1275,HIP44957,9.158611099999998,54.396221999999995,F5,150.83,2,1101,6269.863694063522
1276,HIP67865,13.900369,13.834694,A5,150.83,1,501,6269.863694063522
1277,HIP84978,17.368233,7.970722200000001,G0,150.83,1,501,6269.863694063522
1278,HIP65716,13.472869000000001,51.421778,G0,151.05700000000002,1,501,6288.750255954451
1279,HIP43211,8.802558300000001,4.3403333,A3,151.286,1,501,6307.831998753037
1280,HIP76892,15.700385999999998,0.45708333,A0,151.286,1,501,6307.831998753037
1281,HIP18477,3.9487333,10.314278,F8,151.515,1,501,6326.942647258722
1282,HIP75997,15.520756,48.84425,K0,151.976,1,501,6365.501968405961
1283,HIP23386,5.0273778,-2.7206667,A0,152.207,1,501,6384.867505927657
1284,HIP76920,15.70605,6.1366944000000005,F8,152.207,1,501,6384.867505927657
1285,HIP83503,17.066011,47.106972,F8,152.439,1,501,6404.346481028124
1286,HIP115749,23.450344,32.520806,F0,152.672,1,501,6423.939277345587
1287,HIP47191,9.6179056,31.941194,G0,152.672,1,501,6423.939277345587
1288,HIP12452,2.6718083,29.796444,A0II,152.905,1,501,6443.561997995781
1289,HIP51741,10.571719,-9.899222199999999,F5,153.846,1,501,6523.1153068542
1290,HIP51559,10.532222,0.47547222,F5,154.083,1,501,6543.228525510806
1291,HIP2976,0.63124167,-16.671889,F3IV/V,154.321,1,501,6563.457766894566
1292,HIP89909,18.346094,-0.42927778,A2,154.321,1,501,6563.457766894566
1293,HIP109252,22.132969,56.57880600000001,F0,154.56,1,501,6583.803424565383
1294,HIP87693,17.912047,20.272083,F0,154.56,1,501,6583.803424565383
1295,HIP60290,12.362533,21.872722,F8III,154.799,2,901,6604.180567579637
1296,HIP54078,11.065861,-9.0809444,F2,155.28,1,501,6645.286080190507
1297,HIP15878,3.4083388999999995,49.139972,A1V,155.52100000000002,1,501,6665.929521048322
1298,HIP21341,4.5792833,22.692389000000002,F2,155.763,1,501,6686.690833372667
1299,HIP297,0.061630555,48.436917,A2,155.763,1,501,6686.690833372667
1300,HIP36011,7.421497200000001,38.413667,G0,156.006,2,901,6707.570417337896
1301,HIP9855,2.113375,-1.9337221999999998,G0,156.006,1,501,6707.570417337896
1302,HIP36687,7.547047200000001,-2.0343332999999997,A0,156.25,1,501,6728.568674771976
1303,HIP68638,14.050061,-9.509333300000002,F5,156.25,1,501,6728.568674771976
1304,HIP42,0.0083583334,25.844778,F2,156.74,1,501,6770.836429581865
1305,HIP87901,17.955525,4.8875,F5,156.74,1,501,6770.836429581865
1306,HIP83210,17.005742,46.871778000000006,A2,157.233,1,501,6813.496528613495
1307,HIP2142,0.45203056,80.052139,B9,157.48,1,501,6834.920218514995
1308,HIP26093,5.5650806,14.305582999999999,B3V,157.48,1,501,6834.920218514995
1309,HIP69,0.013425001,30.395889,A0,157.48,2,1101,6834.920218514995
1310,HIP111747,22.636344,66.144083,A0,157.97799999999998,1,501,6878.2167918267505
1311,HIP57314,11.751511,38.328278000000005,G5V,157.97799999999998,1,501,6878.2167918267505
1312,HIP76135,15.550278,49.939389,G0,157.97799999999998,1,501,6878.2167918267505
1313,HIP60527,12.407875,11.168056,G0,158.22799999999998,2,1101,6900.00355699923
1314,HIP64674,13.255832999999999,-1.7460278000000002,G5,158.73,1,501,6943.855422388257
1315,HIP9601,2.0580222,26.53725,A5,158.73,1,501,6943.855422388257
1316,HIP102969,20.862067,73.08030600000001,A2,158.983,1,501,6966.008707858879
1317,HIP73529,15.029214000000001,5.63175,F8,158.983,1,501,6966.008707858879
1318,HIP77629,15.84855,77.26525,G0,158.983,2,1001,6966.008707858879
1319,HIP26440,5.6263389,-12.69925,A6V,159.744,1,501,7032.856358576208
1320,HIP75712,15.467514000000001,30.10825,F2,159.744,1,501,7032.856358576208
1321,HIP11225,2.4078694,-13.293110999999998,F5III,160.0,1,501,7055.4156267177
1322,HIP76272,15.579314000000002,62.27891700000001,G0:,160.0,1,501,7055.4156267177
1323,HIP10878,2.3329472,-18.015639,F2V,160.514,1,501,7100.8194851110375
1324,HIP12932,2.7723056,18.837944,A5,160.77200000000002,1,501,7123.664642000953
1325,HIP23650,5.0829556,41.880472,A4V,160.77200000000002,1,501,7123.664642000953
1326,HIP18480,3.9497138999999994,2.97675,F8,161.031,1,501,7146.635249968353
1327,HIP36080,7.434275,-4.5373333,A0IV,161.031,1,501,7146.635249968353
1328,HIP43348,8.829952800000001,31.210778,G5,161.031,1,501,7146.635249968353
1329,HIP52387,10.708017,8.3330833,A2,161.29,1,501,7169.642833274477
1330,HIP111956,22.677806,20.080556,A2,161.812,1,501,7216.125687403695
1331,HIP113679,23.024469,46.829944,F0,161.812,1,501,7216.125687403695
1332,HIP62605,12.828533,-6.880138900000001,A0,162.602,1,501,7286.75895803063
1333,HIP63498,13.011125,51.4075,G5,162.602,1,501,7286.75895803063
1334,HIP12095,2.5980388999999997,-15.241694,F5V,162.866,1,501,7310.43967566672
1335,HIP90977,18.558006,34.563333,A0,162.866,2,1101,7310.43967566672
1336,HIP112453,22.779161,25.803389000000003,A0,163.399,1,501,7358.366685457634
1337,HIP24363,5.2271917000000006,4.2111667,B9,163.399,1,501,7358.366685457634
1338,HIP35804,7.3848944,17.409694000000002,B9,163.399,1,501,7358.366685457634
1339,HIP29038,6.1262,14.768528,B3IV,163.93400000000003,1,501,7406.631007504008
1340,HIP9096,1.9528056,5.463555599999999,F5,163.93400000000003,1,501,7406.631007504008
1341,HIP71483,14.618317000000001,5.46825,G0,164.204,1,501,7431.048604874645
1342,HIP58686,12.035836,-15.708056,F2,164.745,1,501,7480.095155890711
1343,HIP64605,13.241432999999999,59.619611,F5,164.745,1,501,7480.095155890711
1344,HIP1461,0.30408333,72.94677800000001,A3,165.017,1,501,7504.815365549624
1345,HIP59895,12.284267,-16.69375,A2V,165.563,2,1101,7554.560642762228
1346,HIP9383,2.0093667,27.888694,A7V,165.83700000000002,1,501,7579.586312231068
1347,HIP35344,7.3011,24.0775,F5,166.667,1,501,7655.646536901507
1348,HIP51895,10.602553,0.68597222,F8,167.22400000000002,1,501,7706.902281312227
1349,HIP67996,13.924653,12.116389,F5,167.22400000000002,1,501,7706.902281312227
1350,HIP88284,18.028103,40.178278000000006,A3,167.22400000000002,1,501,7706.902281312227
1351,HIP103730,21.019285999999997,11.953472,F2,167.50400000000002,1,501,7732.732775270508
1352,HIP24259,5.2074,-12.419944000000001,G8V,167.50400000000002,1,501,7732.732775270508
1353,HIP60050,12.315139,30.468278,F8,167.50400000000002,1,501,7732.732775270508
1354,HIP43412,8.842583300000001,17.032056,A3,167.785,2,901,7758.698967195064
1355,HIP65946,13.519685999999998,53.310361,K0,167.785,1,501,7758.698967195064
1356,HIP109703,22.221419,10.8485,F0IV,168.067,1,501,7784.801321751164
1357,HIP112317,22.750722,68.132889,A2p,168.067,1,501,7784.801321751164
1358,HIP8217,1.7639221999999999,-9.344166699999999,F5,168.919,2,901,7863.930032665542
1359,HIP91661,18.691781,12.975333000000001,A2,168.919,1,501,7863.930032665542
1360,HIP64782,13.277006,50.571278,G5,169.205,1,501,7890.581717472704
1361,HIP70723,14.463572000000001,12.106722,F8,169.205,1,501,7890.581717472704
1362,HIP93032,18.951419,32.00075,A3,169.205,1,501,7890.581717472704
1363,HIP103386,20.946057999999997,-15.851278,A3V,169.49200000000002,1,501,7917.371913041923
1364,HIP23315,5.0140194000000005,54.584472,F5,169.49200000000002,1,501,7917.371913041923
1365,HIP3901,0.83395833,70.774167,B9,169.49200000000002,1,501,7917.371913041923
1366,HIP49831,10.172967,20.945556,F0,170.06799999999998,1,501,7971.275993971606
1367,HIP27345,5.7916555999999995,4.1001943999999995,B9,170.358,1,501,7998.484416113828
1368,HIP75631,15.452492000000001,41.553556,G5,171.233,1,501,8080.859735232104
1369,HIP109877,22.254610999999997,34.008306,A2,171.52700000000002,1,501,8108.632563064247
1370,HIP112034,22.692058,26.596417,F5,172.11700000000002,1,501,8164.51089259942
1371,HIP41738,8.511055599999999,-5.3990556,G2,172.41400000000002,1,501,8192.712079794057
1372,HIP8545,1.836575,27.033056,F5,172.41400000000002,1,501,8192.712079794057
1373,HIP5272,1.1233083000000001,-10.571333000000001,F2,173.31,1,501,8278.085007718653
1374,HIP101938,20.657394,65.145583,B8,174.21599999999998,1,501,8364.860709914281
1375,HIP36935,7.592688900000001,52.206889000000004,F5,174.21599999999998,1,501,8364.860709914281
1376,HIP2783,0.59178333,35.659083,A0,174.825,1,501,8423.444352859246
1377,HIP67947,13.914617000000002,18.035972,F0,175.13099999999997,1,501,8452.957634871174
1378,HIP65104,13.342053,12.248722,F8,175.43900000000002,1,501,8482.71593382929
1379,HIP102038,20.678461,14.526889,A2,175.747,1,501,8512.52652223646
1380,HIP105166,21.303364000000002,49.93175,A0,175.747,1,501,8512.52652223646
1381,HIP30773,6.4662611,18.813667000000002,F0,175.747,1,501,8512.52652223646
1382,HIP5217,1.1118861,-8.6971389,F2,175.747,1,501,8512.52652223646
1383,HIP58600,12.016506,43.791028000000004,F5,175.747,1,501,8512.52652223646
1384,HIP16808,3.6059611000000005,19.559389000000003,A2,176.05599999999998,1,501,8542.4864426494
1385,HIP110333,22.346975,-13.978444,F6V,176.36700000000002,1,501,8572.693420015812
1386,HIP21910,4.7113027999999995,8.6434444,F2,177.62,1,501,8694.93558175616
1387,HIP46347,9.4492111,64.343194,A2,177.93599999999998,1,501,8725.901055713546
1388,HIP72891,14.897610999999998,-9.085916699999999,A0,177.93599999999998,1,501,8725.901055713546
1389,HIP23826,5.1227861,2.4484722000000003,B9V,178.253,1,501,8757.019824284753
1390,HIP28359,5.9921639,18.852139,A0,178.253,1,501,8757.019824284753
1391,HIP100448,20.370222000000002,-15.625611,A0V,178.571,1,501,8788.292411665103
1392,HIP49532,10.114014,55.657667000000004,F2,178.571,1,501,8788.292411665103
1393,HIP76166,15.557164000000002,79.197583,G0,178.891,1,501,8819.817948924574
1394,HIP71189,14.559492,-14.076556,A6II/III,179.21099999999998,1,501,8851.39992950906
1395,HIP36266,7.467397200000001,39.128889,F2,179.533,1,501,8883.236271055794
1396,HIP40833,8.3335389,23.809361,A0,179.533,1,501,8883.236271055794
1397,HIP103778,21.029358,11.557861,A2,179.856,1,501,8915.228900807142
1398,HIP18552,3.9704722,39.455583000000004,F5,180.505,1,501,8979.685163045351
1399,HIP49304,10.063589,-10.152944,G0,180.505,1,501,8979.685163045351
1400,HIP111028,22.492631,52.491889,G0IV,180.832,1,501,9012.249543835733
1401,HIP27604,5.8443083,-1.4295556,F0,181.15900000000002,1,501,9044.872864355615
1402,HIP107512,21.774664,22.174472,A2,181.488,1,501,9077.755197451212
1403,HIP79591,16.238039,40.955583000000004,F8,181.488,1,501,9077.755197451212
1404,HIP11995,2.577575,22.967917,A5,181.81799999999998,1,501,9110.79741205256
1405,HIP43091,8.776561099999999,38.485833,G0...,182.149,2,1101,9144.000053851956
1406,HIP107391,21.751397,30.408944,G0IV,182.482,1,501,9177.464254791154
1407,HIP27496,5.822602799999999,23.624778,G0,182.482,1,501,9177.464254791154
1408,HIP90480,18.462472,25.593889,B9,182.815,1,501,9210.989578229055
1409,HIP35878,7.397111099999999,38.031194,F0,183.15,1,501,9244.777929215135
1410,HIP42594,8.68115,9.82425,A7IIIvar,184.162,1,501,9347.224698378302
1411,HIP59577,12.217447,60.40991700000001,A2,184.162,2,1101,9347.224698378302
1412,HIP71426,14.606103,15.852667000000002,F5,184.162,1,501,9347.224698378302
1413,HIP111273,22.542761,7.418222200000001,F0,184.502,1,501,9381.770262200444
1414,HIP17657,3.7821027999999997,18.284,F0,184.843,1,501,9416.481431234259
1415,HIP93337,19.010133,23.782917,A2,184.843,2,901,9416.481431234259
1416,HIP106153,21.501944,30.839194,F0,185.185,1,501,9451.358769361794
1417,HIP112152,22.7161,27.988639000000003,B9,185.87400000000002,1,501,9521.819124705024
1418,HIP45124,9.1934389,3.7786667,A0,185.87400000000002,1,501,9521.819124705024
1419,HIP106355,21.540833,23.394582999999997,B9sp...,186.22,1,501,9557.301395270799
1420,HIP53415,10.926422,72.268194,F2,186.22,1,501,9557.301395270799
1421,HIP96511,19.620210999999998,52.29975,F0,186.22,2,1101,9557.301395270799
1422,HIP46261,9.4328556,8.799416699999998,A0,186.916,1,501,9628.876011577146
1423,HIP115570,23.410411,-15.292667000000002,F7V,187.266,2,1001,9664.969891870614
1424,HIP12882,2.7599194,-10.70425,F0,187.266,1,501,9664.969891870614
1425,HIP79826,16.293031,79.22680600000001,G5,187.266,1,501,9664.969891870614
1426,HIP1414,0.29485278,73.637556,A5,187.97,1,501,9737.774655168558
1427,HIP44529,9.072825,18.279028,G,188.324,1,501,9774.487090364471
1428,HIP98989,20.095667000000002,4.0484167,sdF8:,188.324,1,501,9774.487090364471
1429,HIP113099,22.904260999999998,21.991360999999998,G0,188.679,1,501,9811.372600693354
1430,HIP14294,3.0713694,78.08680600000001,F2,188.679,1,501,9811.372600693354
1431,HIP1724,0.36170833,78.479472,F2,189.03599999999997,1,501,9848.53597037695
1432,HIP88416,18.052489,52.861222,G0,189.03599999999997,1,501,9848.53597037695
1433,HIP110293,22.340303,22.228,F5,189.394,1,501,9885.873985023496
1434,HIP3902,0.83425278,73.588417,A0,189.753,1,501,9923.387236626455
1435,HIP75857,15.495128,48.603639,G0,190.114,1,501,9961.181110220308
1436,HIP16707,3.5829082999999997,19.312832999999998,F2,190.476,1,501,9999.15180823909
1437,HIP54183,11.083983,32.852389,F8,191.205,1,501,10075.836858588218
1438,HIP79863,16.301944,62.94944399999999,F5,192.678,1,501,10231.678769306463
1439,HIP36005,7.420536099999999,8.7430556,F8,193.798,1,501,10350.974029733085
1440,HIP93979,19.134839000000003,55.398028000000004,A3,193.798,1,501,10350.974029733085
1441,HIP111884,22.663058,19.681139,A2V,194.93200000000002,1,501,10472.464929990698
1442,HIP3377,0.71565278,21.794639,F5,195.312,1,501,10513.334725850716
1443,HIP46239,9.4271889,54.015972,A2+...,195.312,1,501,10513.334725850716
1444,HIP109916,22.261782999999998,35.564471999999995,A0,196.078,1,501,10595.96156364603
1445,HIP51674,10.556830999999999,-10.795944,A3,196.078,2,1101,10595.96156364603
1446,HIP64805,13.281856,49.687889,F5,196.46400000000003,1,501,10637.721138916502
1447,HIP13014,2.7889638999999997,17.284333,A3,196.85,1,501,10679.56284142968
1448,HIP18559,3.9724693999999996,24.081222,B9,196.85,1,501,10679.56284142968
1449,HIP37108,7.6253082999999995,31.613721999999996,B9,197.239,1,501,10721.81282568706
1450,HIP2476,0.52381389,42.525110999999995,A0,197.628,1,501,10764.146218737256
1451,HIP35582,7.343086099999999,30.248833,F5,197.628,1,501,10764.146218737256
1452,HIP108663,22.014144,7.8524444,A0,198.41299999999998,1,501,10849.828780466683
1453,HIP30178,6.3498611,23.987582999999997,G0,198.41299999999998,1,501,10849.828780466683
1454,HIP23173,4.9849583,-2.1366667,A2,198.80700000000002,1,501,10892.961810346625
1455,HIP3842,0.82161667,-1.626,A3,198.80700000000002,1,501,10892.961810346625
1456,HIP64410,13.201139000000001,35.852028000000004,F5,198.80700000000002,1,501,10892.961810346625
1457,HIP11846,2.5487083,-8.7003056,F5,199.203,1,501,10936.400009000596
1458,HIP60365,12.377969,55.835167000000006,F5,199.203,1,501,10936.400009000596
1459,HIP88744,18.1169,65.88794399999999,A2,199.203,1,501,10936.400009000596
1460,HIP13809,2.9631917000000003,63.546943999999996,G5,201.207,1,501,11157.54915658155
1461,HIP79123,16.150728,56.871860999999996,A2,201.207,1,501,11157.54915658155
1462,HIP27665,5.857652799999999,-17.901778,B9V,201.613,1,501,11202.622491903358
1463,HIP41843,8.5318056,9.814138900000001,B9p...,201.613,1,501,11202.622491903358
1464,HIP767,0.15765833,46.387917,B9,201.613,2,901,11202.622491903358
1465,HIP28965,6.1121861,20.730056,A5,202.02,1,501,11247.89803957106
1466,HIP61168,12.534119,17.663417000000003,F5,202.02,1,501,11247.89803957106
1467,HIP70297,14.383282999999999,39.0105,F5,202.429,1,501,11293.488052074086
1468,HIP8633,1.8558139,36.774806,F5,202.429,1,501,11293.488052074086
1469,HIP18688,4.0029028,40.013721999999994,A0,202.84,1,501,11339.393882067898
1470,HIP36518,7.5125944,4.3581944,A0,203.252,1,501,11385.504855161109
1471,HIP64168,13.151283,-17.6765,F5IV/V,203.252,2,1101,11385.504855161109
1472,HIP35526,7.332169400000001,33.614416999999996,A2,204.082,2,901,11478.682427629139
1473,HIP42839,8.728847199999999,11.262306,A3,204.082,2,1001,11478.682427629139
1474,HIP65703,13.471055999999999,49.353972,K0,204.082,1,501,11478.682427629139
1475,HIP90123,18.391182999999998,0.34275,A0,204.082,1,501,11478.682427629139
1476,HIP92670,18.883381,7.832527799999999,A0,204.082,1,501,11478.682427629139
1477,HIP27589,5.84225,-3.168,F8,204.49900000000002,1,501,11525.63905098848
1478,HIP984,0.20286389,46.774916999999995,F8,204.918,2,901,11572.917425002179
1479,HIP43136,8.7862389,4.358,B9,205.33900000000003,1,501,11620.518935397975
1480,HIP94788,19.286642,35.991417,A3,205.761,1,501,11668.331557885027
1481,HIP45398,9.251558300000001,-3.7824167,F0,206.612,1,501,11765.04846940492
1482,HIP14047,3.0148582999999998,52.352083,B9V,207.46900000000002,1,501,11862.850700628154
1483,HIP3881,0.83023056,41.078944,B5V,208.333,1,501,11961.861588212341
1484,HIP40874,8.339897200000001,-2.6331944,F5,208.333,1,501,11961.861588212341
1485,HIP44903,9.148141699999998,65.37561099999999,F8,208.768,1,501,12011.866552950389
1486,HIP93011,18.948156,48.694,F2,208.768,1,501,12011.866552950389
1487,HIP93830,19.107831,13.955278,A0,208.768,1,501,12011.866552950389
1488,HIP106155,21.502142000000003,29.890306,A0,209.205,1,501,12062.206447638713
1489,HIP44036,8.967211099999998,-6.9415833,B9,209.205,1,501,12062.206447638713
1490,HIP526,0.10560556,60.457111,F0,209.205,1,501,12062.206447638713
1491,HIP71534,14.631203,18.005111,G0,209.205,1,501,12062.206447638713
1492,HIP50865,10.386375,3.6517777999999996,F2,210.084,1,501,12163.781015022416
1493,HIP104513,21.170106,10.738861,A3,210.97,1,501,12266.595465044473
1494,HIP23664,5.0853306,39.278861,A0,210.97,1,501,12266.595465044473
1495,HIP23237,5.0003444,-15.798667000000002,A0V,211.416,1,501,12318.51454778152
1496,HIP32638,6.808413900000001,34.114722,A2,211.864,1,501,12370.77683349487
1497,HIP65134,13.347419,60.25280600000001,F5,211.864,1,501,12370.77683349487
1498,HIP47217,9.622927800000001,29.255194,F5,212.31400000000002,1,501,12423.383803821805
1499,HIP59903,12.286872,-15.235917,A2V,212.31400000000002,2,1101,12423.383803821805
1500,HIP60643,12.429183,44.73475,F5,212.31400000000002,1,501,12423.383803821805
1501,HIP90774,18.519753,-11.890222,F0,212.31400000000002,1,501,12423.383803821805
1502,HIP8967,1.9251417000000002,-12.658306,G1V,212.766,1,501,12476.33694701405
1503,HIP98271,19.967419,55.910722,A0,212.766,1,501,12476.33694701405
1504,HIP75076,15.342007999999998,-8.07825,F8,213.22,2,1101,12529.6377579378
1505,HIP37840,7.757797200000001,56.61875,A0,213.675,1,501,12583.169959209488
1506,HIP44544,9.075755599999999,69.02552800000001,A0,213.675,1,501,12583.169959209488
1507,HIP36519,7.5127333,-1.1212222,A0,214.13299999999998,1,501,12637.170364201014
1508,HIP62963,12.902341999999999,-1.4713889,F0,214.13299999999998,1,501,12637.170364201014
1509,HIP12161,2.6121138999999998,20.700667000000003,A5,215.054,1,501,12746.110729276174
1510,HIP17586,3.7669472,18.56675,B8,215.054,1,501,12746.110729276174
1511,HIP18943,4.060361100000001,24.946306,F8,215.517,1,501,12801.05322765581
1512,HIP63680,13.05055,19.927222,G0,215.983,2,1101,12856.47103698412
1513,HIP921,0.190125,-8.3591111,G0,215.983,1,501,12856.47103698412
1514,HIP110137,22.309714000000003,25.000167,A0,216.92,1,501,12968.263576976959
1515,HIP11107,2.3824611,-13.756139000000001,F6V,217.391,1,501,13024.640890033847
1516,HIP27990,5.9201139000000005,61.86675,F0,217.391,1,501,13024.640890033847
1517,HIP93024,18.950889,32.13875,A,217.391,1,501,13024.640890033847
1518,HIP1324,0.27727222,-4.9776667,F5,217.865,2,801,13081.500744738014
1519,HIP29685,6.2537861,6.5159444,A0,217.865,1,501,13081.500744738014
1520,HIP96859,19.687978,11.948861,A0,217.865,2,901,13081.500744738014
1521,HIP104237,21.119317000000002,39.497083,A2,218.34099999999998,1,501,13138.725141743524
1522,HIP64248,13.167981,12.320361,A0V,218.34099999999998,1,501,13138.725141743524
1523,HIP797,0.16438056,11.416278,F5,218.34099999999998,1,501,13138.725141743524
1524,HIP89151,18.195092000000002,0.81191667,A2,218.34099999999998,1,501,13138.725141743524
1525,HIP58766,12.051872,-16.456278,A2V,219.298,3,1701,13254.15298794526
1526,HIP751,0.15358333,42.254389,F8,219.298,1,501,13254.15298794526
1527,HIP58953,12.088411,55.980306000000006,G,220.75099999999998,1,501,13430.370591183517
1528,HIP96931,19.703557999999997,12.193278,B9III,220.75099999999998,2,901,13430.370591183517
1529,HIP109658,22.214514,11.391361,A0,221.239,1,501,13489.815532534782
1530,HIP50622,10.340356,3.1643611000000003,F5,221.239,1,501,13489.815532534782
1531,HIP107394,21.752528,22.896306,A,221.729,1,501,13549.636174768162
1532,HIP23319,5.0150611,-2.4185833,F8,222.222,1,501,13609.956627880983
1533,HIP35687,7.363472200000001,34.902028,F0,222.222,1,501,13609.956627880983
1534,HIP418,0.085036111,61.313972,B8MNp...,222.222,1,501,13609.956627880983
1535,HIP7946,1.7015611000000002,32.767111,G0,222.222,1,501,13609.956627880983
1536,HIP70485,14.417539000000001,83.724972,G0,222.717,1,501,13670.656574713028
1537,HIP2897,0.61218056,68.704167,F0,223.21400000000003,1,501,13731.737652341213
1538,HIP63285,12.969353,52.55325,A2,223.21400000000003,1,501,13731.737652341213
1539,HIP14034,3.0117417,46.826972,F8,224.215,1,501,13855.173369372662
1540,HIP58013,11.899275,44.734889,F0,224.215,1,501,13855.173369372662
1541,HIP42346,8.633125,11.449694000000001,A2,225.225,1,501,13980.27867637519
1542,HIP59365,12.179611,79.986028,F8,226.757,1,501,14171.115659437615
1543,HIP95425,19.411461,10.086472,A0,226.757,1,501,14171.115659437615
1544,HIP98912,20.085042,17.878694,A2,226.757,1,501,14171.115659437615
1545,HIP110438,22.369736,59.984667,F5,227.273,1,501,14235.68359319587
1546,HIP29728,6.2611611,6.0661944000000005,B6V,227.79,1,501,14300.523846980765
1547,HIP79269,16.177685999999998,42.783916999999995,F2,227.79,1,501,14300.523846980765
1548,HIP26543,5.6446111,-12.942583,A4V,228.31099999999998,1,501,14366.014811276025
1549,HIP60452,12.393381,-16.680778,A9/F0V,228.31099999999998,1,501,14366.014811276025
1550,HIP65076,13.339369,65.10602800000001,A2,228.31099999999998,1,501,14366.014811276025
1551,HIP65660,13.462442000000001,3.8740832999999997,A0p,228.833,1,501,14431.781528498603
1552,HIP25830,5.5147028,-4.2546667000000005,A2,229.358,1,501,14498.077706984785
1553,HIP16905,3.6257693999999994,28.441806,F5,230.415,1,501,14632.014867791524
1554,HIP57620,11.814414,20.504861,A7IV,230.415,1,501,14632.014867791524
1555,HIP59438,12.192036,7.369055599999999,A0,230.415,2,1101,14632.014867791524
1556,HIP95478,19.421378,7.6579167,A0,230.415,1,501,14632.014867791524
1557,HIP103442,20.956947,41.689556,A2,230.947,1,501,14699.659928473042
1558,HIP109275,22.138111,69.98230600000001,A0,230.947,1,501,14699.659928473042
1559,HIP110676,22.422033,11.527028,G0,230.947,1,501,14699.659928473042
1560,HIP60446,12.393008,23.428556,F8V,230.947,2,901,14699.659928473042
1561,HIP75717,15.4692,-8.018861099999999,A0,230.947,1,501,14699.659928473042
1562,HIP47181,9.6147694,44.066806,A9,231.481,1,501,14767.716178777286
1563,HIP90690,18.503356,8.8550556,A3,231.481,1,501,14767.716178777286
1564,HIP68718,14.067294,-0.36255556,F5,232.019,1,501,14836.441163422798
1565,HIP88265,18.024817000000002,40.323722,A0,232.558,1,501,14905.453877563647
1566,HIP105625,21.393253,64.927222,A1V,233.1,1,501,14975.012182860879
1567,HIP60550,12.412758,57.352389,G0,233.645,1,501,15045.118768089293
1568,HIP36499,7.509336099999999,5.2546667000000005,B9,234.192,1,501,15115.647248982437
1569,HIP90722,18.509411,48.298028,A0,235.294,1,501,15258.236529636326
1570,HIP25804,5.5119389000000005,-5.4908056,A0,236.407,1,501,15402.928555928404
1571,HIP65704,13.471242000000002,2.2359167,G8III,236.407,1,501,15402.928555928404
1572,HIP64218,13.161781,-16.515194,A2V,236.967,1,501,15475.987781610196
1573,HIP113729,23.032532999999997,47.998556,A0,237.53,1,501,15549.61264519922
1574,HIP61657,12.639161,41.841361,F5,238.095,1,501,15623.674700373578
1575,HIP74768,15.2807,2.7093611,F8,238.095,1,501,15623.674700373578
1576,HIP18578,3.9765138999999996,31.408444,A0,238.66299999999998,1,501,15698.307367523184
1577,HIP58044,11.903958,-7.3838333,A0,239.808,1,501,15849.295823657145
1578,HIP94894,19.310944,15.680667000000001,A0,239.808,1,501,15849.295823657145
1579,HIP12710,2.7227333,13.432860999999999,K:,240.385,1,501,15925.657292802274
1580,HIP8581,1.8457778000000002,36.051389,A0,240.385,1,501,15925.657292802274
1581,HIP27832,5.8888917,61.676056,A2,241.546,1,501,16079.862741757433
1582,HIP49183,10.037811,77.790417,F2,241.546,1,501,16079.862741757433
1583,HIP70298,14.383667,17.10925,F5,241.546,1,501,16079.862741757433
1584,HIP90483,18.462747,24.697389,B9,241.546,1,501,16079.862741757433
1585,HIP91496,18.659833,25.882472,A0,243.30900000000003,1,501,16315.447304160929
1586,HIP14043,3.0144944,52.351805999999996,B7V,243.90200000000002,1,501,16395.073215450957
1587,HIP42184,8.600686099999999,24.051139000000003,A0,245.09799999999998,1,501,16556.2574926694
1588,HIP15029,3.2278778,-17.034527999999998,F2/F3V,245.7,1,501,16637.687019818408
1589,HIP42138,8.589822199999999,66.270944,A,245.7,1,501,16637.687019818408
1590,HIP43279,8.816763900000002,38.34525,A2...,245.7,1,501,16637.687019818408
1591,HIP66053,13.541994,39.291222,F0,245.7,1,501,16637.687019818408
1592,HIP115692,23.439169,4.3395278,A3,246.91400000000002,1,501,16802.506323233934
1593,HIP50048,10.218106,22.868806,A2,247.525,1,501,16885.766353989904
1594,HIP58644,12.025586,44.624278000000004,A3,247.525,1,501,16885.766353989904
1595,HIP101715,20.617794,67.50425,B9,248.139,1,501,16969.642484308562
1596,HIP66214,13.571260999999998,51.962361,F8,248.75599999999997,1,501,17054.13776014512
1597,HIP83467,17.059456,57.499722,B9,248.75599999999997,1,501,17054.13776014512
1598,HIP18243,3.9019333,2.1838056,B9,250.627,1,501,17311.645435832896
1599,HIP48601,9.911675,47.99225,F5,250.627,1,501,17311.645435832896
1600,HIP89778,18.321547,23.412972,A0,250.627,1,501,17311.645435832896
1601,HIP34594,7.1654306,18.844306,A0,251.25599999999997,1,501,17398.648744358634
1602,HIP65599,13.449705999999999,11.908555999999999,A0V,251.25599999999997,1,501,17398.648744358634
1603,HIP108833,22.047425,39.427417,A0,251.889,1,501,17486.425496759206
1604,HIP18341,3.9217333,10.771778,F5,251.889,1,501,17486.425496759206
1605,HIP42193,8.603041699999999,13.777556,A0,251.889,1,501,17486.425496759206
1606,HIP102740,20.818067000000003,25.670278,B9,252.525,1,501,17574.840686829782
1607,HIP46999,9.578994400000001,16.446528,G,252.525,1,501,17574.840686829782
1608,HIP93811,19.105332999999998,13.841778,A0,252.525,1,501,17574.840686829782
1609,HIP107082,21.688931,-13.935389,A8IV,253.165,1,501,17664.037015036654
1610,HIP35820,7.387419400000001,24.362194,A5,253.165,1,501,17664.037015036654
1611,HIP76049,15.530894,-7.153138900000001,A0,253.165,1,501,17664.037015036654
1612,HIP103798,21.032882999999998,13.324472,B9,255.102,1,501,17935.37098643611
1613,HIP14145,3.0398861,43.183889,F0,255.102,1,501,17935.37098643611
1614,HIP109626,22.207319000000002,60.466193999999994,A5,255.75400000000002,1,501,18027.16803785496
1615,HIP111077,22.502633,42.861056,A2,255.75400000000002,1,501,18027.16803785496
1616,HIP36487,7.5076806,7.71925,A5,258.39799999999997,1,501,18401.826561692247
1617,HIP51880,10.599858,51.311889,G0,259.067,1,501,18497.23564774811
1618,HIP105277,21.323881,49.614611,F0,260.41700000000003,1,501,18690.516388663364
1619,HIP70630,14.447660999999998,56.036278,A0,260.41700000000003,1,501,18690.516388663364
1620,HIP11602,2.4931278,9.0063056,A5,261.097,1,501,18788.25305495645
1621,HIP42137,8.5896194,66.2795,F0,262.467,1,501,18985.937720161375
1622,HIP68671,14.057544,-10.967305999999999,A2,262.467,1,501,18985.937720161375
1623,HIP70884,14.4959,11.379361,F5,263.158,1,501,19086.03832413037
1624,HIP34333,7.1169082999999995,49.471194,F0,263.85200000000003,1,501,19186.838424328384
1625,HIP46583,9.4992028,37.960444,G0,263.85200000000003,1,501,19186.838424328384
1626,HIP104480,21.165975,11.107472,A2,264.55,1,501,19288.487284411825
1627,HIP65416,13.408083,18.683167,F8V,264.55,1,501,19288.487284411825
1628,HIP103899,21.052111,-1.3085278,F2,265.252,1,501,19390.989521268315
1629,HIP17090,3.6609417,27.759361,A0,265.252,1,501,19390.989521268315
1630,HIP27151,5.7559360999999996,4.8489167,A0,265.252,1,501,19390.989521268315
1631,HIP8092,1.7312778000000002,-7.47925,A0,265.252,2,901,19390.989521268315
1632,HIP71512,14.625197,18.152,F8,265.957,1,501,19494.20318131345
1633,HIP75619,15.450822,-3.56175,G0,265.957,1,501,19494.20318131345
1634,HIP6194,1.3245111,20.868610999999998,F5,267.38,1,501,19703.368295080785
1635,HIP29440,6.2034139,4.67375,A0,268.097,1,501,19809.182169025076
1636,HIP29499,6.2157111,84.097611,F5,268.097,1,501,19809.182169025076
1637,HIP42222,8.6087194,11.703555999999999,B9,268.097,1,501,19809.182169025076
1638,HIP92282,18.807817,36.440861,B9,268.097,1,501,19809.182169025076
1639,HIP105829,21.434617000000003,47.653778,A0,268.817,1,501,19915.723927875802
1640,HIP88052,17.984092,12.627083,F0,268.817,1,501,19915.723927875802
1641,HIP13033,2.7913556,65.096778,G0,269.54200000000003,1,501,20023.294287778288
1642,HIP87141,17.804261,8.03225,A0,271.003,1,501,20240.94731293291
1643,HIP104502,21.168747,65.68625,B9,271.73900000000003,1,501,20351.038836590094
1644,HIP35748,7.37365,33.224444,B9,272.48,1,501,20462.179899347317
1645,HIP49691,10.143833,24.449610999999997,G0,272.48,1,501,20462.179899347317
1646,HIP64084,13.132564000000002,19.681278,G0,273.224,1,501,20574.075422226095
1647,HIP102671,20.805128,-13.488667000000001,A3V,273.973,1,501,20687.03112520481
1648,HIP65130,13.346794000000001,13.799139000000002,G0,273.973,1,501,20687.03112520481
1649,HIP35729,7.3705667,51.278667,G5,275.482,1,501,20915.540492013635
1650,HIP3883,0.83113056,62.795139,A5,276.243,1,501,21031.255571351183
1651,HIP111039,22.495197,42.241944000000004,A2,277.008,1,501,21147.900612344783
1652,HIP22544,4.8521722,52.398583,A0,277.008,1,501,21147.900612344783
1653,HIP75960,15.513794,-5.8056389,A2,277.008,1,501,21147.900612344783
1654,HIP112473,22.781792000000003,60.611389,A2,278.552,1,501,21384.307923025044
1655,HIP17039,3.6530082999999998,27.956528000000002,A0,278.552,1,501,21384.307923025044
1656,HIP102174,20.7032,34.566528000000005,A2,279.33,1,501,21503.9281393593
1657,HIP108750,22.029633,39.20425,A0,279.33,1,501,21503.9281393593
1658,HIP102483,20.767978,54.3905,A0,280.112,1,501,21624.499582262077
1659,HIP35596,7.3461667,23.630694000000002,A2,280.112,1,501,21624.499582262077
1660,HIP43672,8.8974306,17.545111,A0,280.112,1,501,21624.499582262077
1661,HIP101420,20.553047,64.691694,F2...,280.899,1,501,21746.182256708882
1662,HIP111904,22.667725,46.1115,A2,280.899,1,501,21746.182256708882
1663,HIP2471,0.52332222,-2.0173611,F8,280.899,1,501,21746.182256708882
1664,HIP89997,18.363094,1.1148056,A5,280.899,1,501,21746.182256708882
1665,HIP64636,13.248478,59.295611,A3,281.69,1,501,21868.82740063925
1666,HIP103284,20.924778,65.687306,B9,282.486,1,501,21992.595953320062
1667,HIP113617,23.011485999999998,49.956056,A3,284.091,1,501,22243.216466302867
1668,HIP27307,5.785475,-18.168972,A0V,284.9,1,501,22370.07992748353
1669,HIP31319,6.5680417,27.554833000000002,F0,284.9,1,501,22370.07992748353
1670,HIP42039,8.5695194,24.593360999999998,A0,284.9,1,501,22370.07992748353
1671,HIP63529,13.018375,37.396111,F8,284.9,1,501,22370.07992748353
1672,HIP105030,21.274114,48.792472,A2,285.714,1,501,22498.09156853795
1673,HIP42960,8.7567361,-3.6815278,A0,285.714,1,501,22498.09156853795
1674,HIP7278,1.5624778,7.167861099999999,F5,285.714,1,501,22498.09156853795
1675,HIP40421,8.2524972,23.747056,A2,288.184,1,501,22888.76538204713
1676,HIP64581,13.236742000000001,31.067889,B9,289.017,1,501,23021.27723093954
1677,HIP90849,18.533325,-11.649278,B9,289.017,1,501,23021.27723093954
1678,HIP103001,20.867878,63.645667,F0,290.698,1,501,23289.851800624758
1679,HIP79423,16.209394,56.476667000000006,F5,290.698,1,501,23289.851800624758
1680,HIP96905,19.69855,13.246777999999999,A0,290.698,1,501,23289.851800624758
1681,HIP28903,6.1017389,13.537,B9,293.255,1,501,23701.372096624586
1682,HIP102034,20.676783,31.358,A2,294.118,1,501,23841.075637047754
1683,HIP44063,8.9739556,-5.8136389,A0,294.118,1,501,23841.075637047754
1684,HIP112551,22.795758,-12.506167,A3II/III,294.985,1,501,23981.84008102656
1685,HIP92396,18.828910999999998,31.629471999999996,A0Vs,294.985,1,501,23981.84008102656
1686,HIP93230,18.990614,17.096860999999997,B9,294.985,1,501,23981.84008102656
1687,HIP93245,18.993764000000002,-2.8353611,A0,295.858,1,501,24123.99731861931
1688,HIP59408,12.186744000000001,58.38094399999999,G,296.736,1,501,24267.392449002724
1689,HIP14154,3.0412139,64.382806,A0,297.619,1,501,24412.03273153804
1690,HIP214,0.044611110999999995,28.542222,A3,297.619,1,501,24412.03273153804
1691,HIP46726,9.524766699999999,55.273528000000006,A2,298.507,1,501,24557.92546692682
1692,HIP35529,7.332525,-4.583361099999999,A2,299.401,1,501,24705.243028067693
1693,HIP3657,0.78038889,63.358389,A0,299.401,1,501,24705.243028067693
1694,HIP8490,1.8242167,26.472666999999998,B8,300.3,1,501,24853.828758000338
1695,HIP46405,9.463375,25.246694,G5,301.205,1,501,25003.856114944738
1696,HIP107557,21.783978,43.321833000000005,A0,302.115,1,501,25155.167550643146
1697,HIP96430,19.604694,33.461417,B8,303.03,1,501,25307.770589034888
1698,HIP88909,18.1488,67.988222,A0,303.95099999999996,1,501,25461.84033423611
1699,HIP109389,22.161144,73.390889,B8IV,304.878,1,501,25617.385924112496
1700,HIP64963,13.315335999999999,-2.5314444,F0,304.878,1,501,25617.385924112496
1701,HIP25770,5.502875,-5.2016111,A0,305.81,1,501,25774.247991983124
1702,HIP2800,0.5941,-14.735639,A1V,305.81,1,501,25774.247991983124
1703,HIP43403,8.8411861,-14.613306,A3III/IV,305.81,1,501,25774.247991983124
1704,HIP89971,18.3572,74.048028,A0,305.81,1,501,25774.247991983124
1705,HIP111850,22.656814,65.944694,A5,306.748,1,501,25932.60332423983
1706,HIP115167,23.327853,3.3716388999999998,F5,306.748,1,501,25932.60332423983
1707,HIP2385,0.5073,72.531028,A0,306.748,1,501,25932.60332423983
1708,HIP15105,3.2474,47.155056,B9III,307.692,1,501,26092.4612274168
1709,HIP14829,3.1915527999999997,5.5889722,F2,308.642,1,501,26253.831067578263
1710,HIP45689,9.3141056,-3.14575,F5,309.598,1,501,26416.722270318547
1711,HIP92398,18.829419,32.812833000000005,B3IV,309.598,1,501,26416.722270318547
1712,HIP81328,16.6106,41.388417,F5,310.559,1,501,26580.973139015983
1713,HIP12634,2.70565,16.959083,A2,311.526,1,501,26746.763333490668
1714,HIP14084,3.0267306,42.701556,A2,312.5,1,501,26914.274699087902
1715,HIP59704,12.244528,45.628083000000004,F2,312.5,1,501,26914.274699087902
1716,HIP93166,18.977353,31.532778000000004,A0,312.5,1,501,26914.274699087902
1717,HIP102728,20.816582999999998,25.672417000000003,B9,313.48,1,501,27083.34571832746
1718,HIP65903,13.509357999999999,38.201833,F8,313.48,1,501,27083.34571832746
1719,HIP75499,15.422269,83.84155600000001,G0,313.48,1,501,27083.34571832746
1720,HIP93614,19.063956,-1.85475,B9,313.48,1,501,27083.34571832746
1721,HIP96343,19.587431,52.553,A0,313.48,2,901,27083.34571832746
1722,HIP102284,20.724828,55.291833,B9,315.457,1,501,27426.031788697277
1723,HIP48525,9.8969361,45.952028000000006,F8,315.457,1,501,27426.031788697277
1724,HIP69772,14.279110999999999,53.26355600000001,A5,315.457,1,501,27426.031788697277
1725,HIP110977,22.484453,51.508194,A3,316.45599999999996,1,501,27600.01422799692
1726,HIP24201,5.1952583,42.165361,B1:V:ne:,316.45599999999996,1,501,27600.01422799692
1727,HIP90439,18.4527,11.209306,A0,317.46,1,501,27775.421689553026
1728,HIP113835,23.052314000000003,49.586028000000006,B8,318.471,1,501,27952.613558599052
1729,HIP91119,18.587083,34.458,B5Vn,318.471,1,501,27952.613558599052
1730,HIP26559,5.647538900000001,-13.548528,A9V,319.48900000000003,1,501,28131.601537754475
1731,HIP93706,19.08135,4.5428055999999994,A0,320.513,1,501,28312.220742231697
1732,HIP4733,1.0133556000000001,18.525639,F2,322.58099999999996,1,501,28678.749140871376
1733,HIP6055,1.2958861000000002,22.703694,F5,322.58099999999996,1,501,28678.749140871376
1734,HIP74560,15.234525,-8.7667778,F0,323.625,1,501,28864.681132845602
1735,HIP98660,20.039244,19.723806,A2,323.625,1,501,28864.681132845602
1736,HIP102110,20.692733,35.730971999999994,B9,331.126,1,501,30218.24257104891
1737,HIP28901,6.1016722,66.264944,A2,331.126,1,501,30218.24257104891
1738,HIP62579,12.822664,-11.932389,F2,331.126,1,501,30218.24257104891
1739,HIP35602,7.347188900000001,-6.1355,A0,332.226,1,501,30419.345948919847
1740,HIP51796,10.58295,50.108861,G0,334.44800000000004,1,501,30827.60912524891
1741,HIP85346,17.440203,7.6208333,A0,336.7,1,501,31244.161221030725
1742,HIP82939,16.948944,57.142306000000005,F0,337.838,1,501,31455.72013066217
1743,HIP100865,20.451860999999997,44.079194,A0,341.29699999999997,1,501,32103.144902280164
1744,HIP43213,8.803116699999999,38.606083,G5,348.43199999999996,2,1101,33459.442839657124
1745,HIP92251,18.800531,34.647778,B9,349.65,1,501,33693.77741143698
1746,HIP108791,22.038397,20.463972000000002,F5,350.87699999999995,1,501,33930.67033011428
1747,HIP91560,18.672133,19.712360999999998,A0,352.11300000000006,1,501,34170.13985653785
1748,HIP105101,21.289772,42.683556,B7Vn,353.35699999999997,1,501,34412.00961330943
1749,HIP46702,9.5205472,25.995110999999998,F5,354.61,1,501,34656.49151948347
1750,HIP28848,6.0896667,9.2796389,F0,357.14300000000003,1,501,35153.36650515849
1751,HIP60522,12.406808,43.087472,F0,359.712,1,501,35660.91560322857
1752,HIP112536,22.793506,59.703361,A2,361.01099999999997,1,501,35918.939642737896
1753,HIP48506,9.8920944,46.565611,F8,363.63599999999997,1,501,36443.18964821024
1754,HIP48717,9.936227800000001,34.282389,F2,363.63599999999997,1,501,36443.18964821024
1755,HIP109146,22.109392,57.199971999999995,A0,364.964,1,501,36709.857019164614
1756,HIP57134,11.714147,21.080472,F5,370.37,1,501,37805.435077447175
1757,HIP105807,21.428222,65.30833299999999,A2,371.74699999999996,1,501,38087.071589982515
1758,HIP35478,7.323127799999999,-12.506556,B7IV/V,371.74699999999996,1,501,38087.071589982515
1759,HIP89705,18.307825,5.1352778,B9,373.134,1,501,38371.80996032653
1760,HIP101915,20.652031,19.560083,A2,374.532,2,901,38659.87956748246
1761,HIP108696,22.018628,8.643527800000001,F0,375.94,1,501,38951.09862067423
1762,HIP68075,13.938281,18.289667,F8,378.788,1,501,39543.495940093984
1763,HIP105649,21.399067000000002,63.883221999999996,B8,380.228,1,501,39844.72444088123
1764,HIP23194,4.9914417,-2.0665556,B9,380.228,1,501,39844.72444088123
1765,HIP45147,9.1983694,69.04316700000001,A2,380.228,1,501,39844.72444088123
1766,HIP88587,18.087517000000002,65.723472,A0,381.67900000000003,1,501,40149.4101000108
1767,HIP104133,21.0978,39.3265,A2,383.142,1,501,40457.79050006026
1768,HIP106578,21.585732999999998,43.703278000000005,B8,383.142,1,501,40457.79050006026
1769,HIP25818,5.513519400000001,0.028527777999999997,B8,383.142,1,501,40457.79050006026
1770,HIP97486,19.814135999999998,46.358861,A0,383.142,2,901,40457.79050006026
1771,HIP21871,4.702475,8.8529444,A0,384.615,1,501,40769.47066783875
1772,HIP79425,16.209689,79.35619399999999,F2,384.615,1,501,40769.47066783875
1773,HIP108988,22.079411,21.809306,A3,386.1,1,501,41084.900599959736
1774,HIP75180,15.363592,-7.182027799999999,F0,386.1,1,501,41084.900599959736
1775,HIP105484,21.365192,25.815306,A3,387.597,1,501,41404.10976380757
1776,HIP14118,3.0347193999999997,48.44375,K5,387.597,1,501,41404.10976380757
1777,HIP92371,18.824717,7.881388900000001,A0,389.105,1,501,41726.913388244255
1778,HIP14029,3.0105527999999997,47.885111,A2,390.625,1,501,42053.554217324854
1779,HIP26579,5.6504139,-2.649,B5V,392.157,1,501,42384.06241295117
1780,HIP89722,18.310756,23.569083,A0,393.70099999999996,1,501,42718.46837514526
1781,HIP29516,6.217713900000001,3.5090556000000004,B8,396.825,1,501,43399.096389926606
1782,HIP96281,19.577169,11.909361,A0,396.825,1,501,43399.096389926606
1783,HIP105482,21.364522,24.672417000000003,A2,398.406,1,501,43745.60003600238
1784,HIP101701,20.613797,68.558083,M...,401.606,1,501,44451.15218179759
1785,HIP37048,7.6132833,6.0746944,B9,401.606,1,501,44451.15218179759
1786,HIP107290,21.731903,19.919528,F2,404.858,1,501,45173.952208296345
1787,HIP3892,0.83214167,71.17577800000001,B9,406.504,1,501,45542.019420644436
1788,HIP90890,18.539960999999998,32.839110999999995,F5,406.504,1,501,45542.019420644436
1789,HIP16841,3.6124722,13.291860999999999,A0,408.163,1,501,45914.504729021544
1790,HIP79062,16.138725,76.985722,F2,408.163,1,501,45914.504729021544
1791,HIP41654,8.4934722,-3.8805,A2,409.836,1,501,46291.669700008715
1792,HIP108399,21.960728,28.770833000000003,A0,411.523,1,501,46673.55306453052
1793,HIP114097,23.108939000000003,51.077194,B2V,414.93800000000005,1,501,47451.40280251262
1794,HIP103477,20.964914,8.394444400000001,F2,418.41,1,501,48248.82579055485
1795,HIP106107,21.493456,30.728806,A2,418.41,1,501,48248.82579055485
1796,HIP88121,17.998322,-1.1657222,B9,421.941,1,501,49066.614435615185
1797,HIP108094,21.901007999999997,18.073917,A0,423.72900000000004,1,501,49483.34089497015
1798,HIP78598,16.047539,46.730778,A5,423.72900000000004,1,501,49483.34089497015
1799,HIP90701,18.505360999999997,-12.59125,B9.5III,427.35,1,501,50332.67983683795
1800,HIP89833,18.332064000000003,4.3539444000000005,A2,429.185,1,501,50765.85527151488
1801,HIP102597,20.792139000000002,55.884944,B8,431.034,1,501,51204.21291062324
1802,HIP100371,20.355528,30.204694,A0,434.783,1,501,52098.80321413887
1803,HIP77885,15.906439,75.754944,A2,434.783,1,501,52098.80321413887
1804,HIP100749,20.426736,43.677833,B8,438.596,1,501,53016.61195178104
1805,HIP44765,9.1234361,6.8385,A0,438.596,1,501,53016.61195178104
1806,HIP109051,22.091989,-13.770222,B2/B3III,440.529,1,501,53484.956125377365
1807,HIP57904,11.876908,44.695583,F5,442.478,1,501,53959.26213013913
1808,HIP103889,21.049894000000002,-0.92475,B6V,446.42900000000003,1,501,54927.19668269414
1809,HIP45377,9.247675,55.620278000000006,A0,446.42900000000003,1,501,54927.19668269414
1810,HIP81276,16.599642000000003,45.866083,sdF3:,450.45,1,501,55921.11470550076
1811,HIP94408,19.214778,60.650611,A0,454.545,1,501,56942.4838253285
1812,HIP229,0.04759444400000001,47.252278000000004,A0,462.963,1,501,59071.11990205109
1813,HIP71523,14.628539000000002,16.748722,F5,465.116,1,501,59621.815510254586
1814,HIP36916,7.589552799999999,56.413111,A0,467.29,1,501,60180.47507235717
1815,HIP50124,10.232447,13.87225,A3,467.29,1,501,60180.47507235717
1816,HIP63245,12.959558,88.957583,A3,469.48400000000004,1,501,60746.91530051173
1817,HIP87790,17.933660999999997,5.1614722,B8,478.469,2,901,63094.31759153521
1818,HIP2299,0.488925,79.878333,F2,483.092,1,501,64319.450967029734
1819,HIP105068,21.284475,43.193583000000004,A3,487.805,1,501,65580.56174176416
1820,HIP90661,18.498669,-12.389444000000001,B6/B7Ib/II,487.805,1,501,65580.56174176416
1821,HIP93079,18.960606,9.8618056,A0,490.19599999999997,1,501,66225.0299706776
1822,HIP108364,21.953081,66.15616700000001,B2V,495.05,1,501,67543.06541595962
1823,HIP80530,16.4399,64.46225,F5,497.51199999999994,1,501,68216.55104058048
1824,HIP102811,20.828106,24.866111,A0,505.051,1,501,70299.64113334959
1825,HIP92675,18.883907999999998,8.723916699999998,B9,507.61400000000003,1,501,71014.95565793593
1826,HIP108145,21.909947,-2.9970833,A0,512.821,1,501,72479.34163393489
1827,HIP30254,6.3642110999999995,24.203722,G0,520.8330000000001,1,501,74761.77846896478
1828,HIP44869,9.1428028,7.444194400000001,F0,523.56,1,501,75546.70991391844
1829,HIP87219,17.818869,8.2690833,A0,523.56,1,501,75546.70991391844
1830,HIP91022,18.568255999999998,47.113139000000004,A0,526.316,1,501,76344.15329652149
1831,HIP29827,6.2811778,22.170610999999997,F0,529.101,1,501,77154.24078014228
1832,HIP35635,7.3539167,-12.933028,A1IV/V,529.101,1,501,77154.24078014228
1833,HIP110737,22.435056,10.945278,A0,531.915,1,501,77977.10591883778
1834,HIP44877,9.1436528,57.112889,F0,531.915,1,501,77977.10591883778
1835,HIP111038,22.495192000000003,40.921972,A5,534.759,1,501,78813.17841856278
1836,HIP30075,6.3292306,22.110778,B1V:p:,534.759,1,501,78813.17841856278
1837,HIP50684,10.350558,2.2897222000000004,B2.5IV,537.634,1,501,79662.89571150321
1838,HIP91522,18.66415,20.074694,B9,537.634,1,501,79662.89571150321
1839,HIP2211,0.46576389,68.92580600000001,B8,543.4780000000001,1,501,81404.15534636038
1840,HIP29138,6.1463972,8.6694444,B9V,546.448,1,501,82296.30168890438
1841,HIP14095,3.0294583,43.048694,A2,549.451,1,501,83203.30422243963
1842,HIP25762,5.5012167000000005,-1.7496111,B9,549.451,1,501,83203.30422243963
1843,HIP113731,23.032889,47.016611,A2,552.486,1,501,84125.02228540473
1844,HIP12330,2.6467111,50.761722,B9,552.486,1,501,84125.02228540473
1845,HIP112446,22.778117,69.44466700000001,A0,561.798,1,501,86984.72902683553
1846,HIP87520,17.880717,21.542082999999998,A2,571.429,1,501,89992.68124802435
1847,HIP29897,6.2951611,20.441917,A2,578.035,1,501,92085.42753888661
1848,HIP111373,22.563117000000002,-4.4655556,F5,595.238,1,501,97648.13092615215
1849,HIP11809,2.5381082999999998,2.9979722,B6V,595.238,2,901,97648.13092615215
1850,HIP89958,18.354269,75.548806,A0,595.238,1,501,97648.13092615215
1851,HIP103034,20.874769,-8.063027799999999,A3,598.802,1,501,98820.97211227077
1852,HIP29106,6.1383639,13.971528,B2.5V,598.802,3,1401,98820.97211227077
1853,HIP9917,2.1274444,36.304778000000006,G0,598.802,1,501,98820.97211227077
1854,HIP53552,10.955417,73.156389,F2,602.41,1,501,100015.42445977895
1855,HIP9361,2.0046167,-16.346110999999997,A1w,606.061,1,501,101231.41641932099
1856,HIP95240,19.377186,-8.755361099999998,A0,606.061,1,501,101231.41641932099
1857,HIP12211,2.6202889,52.216139,B9,617.284,1,501,105015.32427031305
1858,HIP48965,9.9889472,37.498917,F8,617.284,1,501,105015.32427031305
1859,HIP110888,22.465042,51.575694,A0,625.0,1,501,107657.09879635161
1860,HIP48195,9.825175,44.289167,A5,625.0,1,501,107657.09879635161
1861,HIP112482,22.784031,17.233082999999997,B1II,653.595,1,501,117733.50670264212
1862,HIP90818,18.526703,54.792056,F2,653.595,1,501,117733.50670264212
1863,HIP23556,5.0649917,40.683333000000005,B8,657.895,1,501,119287.73952581485
1864,HIP48792,9.9513028,-9.376,A2,671.1410000000001,1,501,124139.55341068133
1865,HIP29719,6.2599167,7.652277799999999,B9,675.676,1,501,125822.88052264867
1866,HIP3928,0.84071944,40.808278,B8,680.2719999999999,1,501,127540.4159035457
1867,HIP25870,5.5225583,-2.0991944,A0,684.932,1,501,129293.75576371366
1868,HIP90580,18.4832,53.998028000000005,F0,699.301,1,501,134775.49510322258
1869,HIP112437,22.775178,59.68469399999999,A2,704.225,1,501,136680.1712539953
1870,HIP90405,18.446667,53.08194399999999,A0,704.225,1,501,136680.1712539953
1871,HIP28893,6.1000833,9.871916699999998,A0,709.22,2,1101,138625.96607793387
1872,HIP65214,13.365078,12.4425,G0,714.2860000000001,1,501,140613.46602063396
1873,HIP31605,6.614677799999999,35.737444,B8,735.294,1,501,149006.3174340246
1874,HIP24094,5.175880599999999,-15.987639000000001,B9.5V,746.2689999999999,1,501,153487.65118774644
1875,HIP101782,20.628211,19.070306,A0,769.2310000000001,1,501,163078.3066745496
1876,HIP107468,21.767297,45.105833000000004,B9,793.6510000000001,1,501,173596.82302331115
1877,HIP40426,8.2543389,-0.76163889,A3,826.446,1,501,188239.8644281227
1878,HIP107727,21.823058,34.064861,F8,840.336,1,501,194620.49624035865
1879,HIP15159,3.2563777999999997,47.278278,A4V,869.565,1,501,208394.7335482729
1880,HIP24467,5.251625,4.9052222,B8,892.857,1,501,219708.2945838424
1881,HIP100753,20.427672,43.967583000000005,B8,900.9010000000001,1,501,223684.95540227383
1882,HIP96852,19.686911,12.062444000000001,B0Ib:n,980.3919999999999,2,901,264900.1198827104

